A Nonlinear Model Predictive Control Strategy for Autonomous Racing of Scale Vehicles

A Nonlinear Model Predictive Control (NMPC) strategy aimed at controlling a small-scale car model for autonomous racing competitions is presented in this paper. The proposed control strategy is concerned with minimizing the lap time while keeping the vehicle within track boundaries. The optimization problem considers both the vehicle's actuation limits and the lateral and longitudinal forces acting on the car modeled through the Pacejka's magic formula and a simple drivetrain model. Furthermore, the approach allows to safely race on a track populated by static obstacles generating collision-free trajectories and tracking them while enhancing the lap timing performance. Gazebo simulations using the F1/10 simulator showcase the feasibility and validity of the proposed control strategy. The code is released as open-source making it possible to replicate the obtained results.

==> matlabPlots/control/delta_1.txt <==
0.00 0.00
0.03 0.03
0.06 0.02
0.10 0.03
0.13 0.02
0.16 -0.01
0.20 -0.00
0.25 -0.02
0.29 -0.03
0.34 -0.22
0.38 -0.92
0.43 -1.40
0.44 -1.45
0.46 -1.43
0.50 -1.09
0.54 -0.68
0.59 -0.68
0.64 -0.54
0.68 -0.59
0.72 -0.63
0.74 -0.57
0.77 -0.59
0.80 -0.67
0.85 -0.50
0.89 -0.55
0.94 -0.51
0.98 -0.53
1.03 -0.42
1.04 -0.57
1.06 -0.45
1.10 -0.45
1.14 -0.44
1.19 -0.51
1.24 -0.52
1.28 -0.49
1.32 -0.50
1.34 -0.52
1.38 -0.63
1.41 -0.65
1.44 -0.71
1.49 -0.87
1.54 -0.89
1.58 -0.96
1.62 -1.03
1.64 -1.00
1.66 -1.02
1.70 -1.13
1.75 -1.15
1.80 -1.39
1.84 -1.46
1.89 -1.50
1.90 -1.54
1.92 -1.61
1.96 -1.71
2.01 -2.05
2.05 -2.08
2.10 -2.21
2.14 -2.38
2.19 -2.47
2.20 -2.58
2.22 -2.96
2.26 -3.00
2.30 -3.17
2.35 -3.35
2.40 -3.47
2.44 -3.50
2.48 -3.71
2.50 -3.76
2.52 -3.56
2.56 -3.36
2.60 -3.18
2.65 -2.96
2.69 -2.82
2.74 -2.76
2.78 -2.86
2.82 -2.93
2.84 -3.05
2.86 -3.42
2.90 -3.46
2.94 -3.51
2.99 -3.86
3.04 -4.07
3.08 -4.32
3.13 -4.63
3.14 -4.73
3.16 -4.74
3.20 -4.77
3.25 -5.11
3.29 -5.15
3.34 -5.24
3.38 -5.17
3.42 -5.24
3.47 -5.18
3.48 -5.21
3.50 -5.24
3.54 -5.21
3.59 -5.11
3.63 -5.45
3.68 -6.34
3.72 -6.91
3.77 -7.05
3.78 -7.03
3.80 -7.19
3.84 -7.25
3.89 -7.04
3.93 -6.88
3.98 -6.60
4.03 -6.12
4.07 -5.71
4.08 -5.26
4.10 -5.06
4.15 -4.77
4.19 -4.35
4.23 -3.81
4.28 -3.17
4.33 -2.54
4.34 -1.98
4.36 -2.03
4.40 -1.83
4.45 -1.35
4.49 -1.24
4.54 -0.73
4.58 -0.06
4.63 0.58
4.64 0.74
4.67 0.83
4.70 1.03
4.75 1.21
4.79 1.47
4.83 1.69
4.88 1.90
4.93 1.82
4.94 1.79
4.96 1.74
5.00 1.70
5.05 1.75
5.09 1.76
5.14 1.71
5.18 1.34
5.23 1.01
5.24 0.53
5.27 0.23
5.30 -0.02
5.35 0.12
5.39 0.22
5.44 0.38
5.48 0.60
5.53 0.75
5.54 0.92
5.56 1.06
5.60 1.32
5.65 1.69
5.69 2.00
5.74 2.47
5.78 2.66
5.83 3.08
5.84 3.16
5.86 3.19
5.90 3.60
5.95 4.42
6.00 5.40
6.04 6.82
6.09 8.34
6.10 9.39
6.12 10.59
6.16 11.57
6.20 11.81
6.25 12.07
6.29 12.71
6.34 12.87
6.38 12.32
6.42 11.74
6.44 11.50
6.46 11.04
6.50 10.31
6.55 9.50
6.59 8.70
6.64 7.13
6.69 5.50
6.70 4.45
6.72 4.33
6.76 3.90
6.81 3.53
6.86 3.31
6.90 2.94
6.95 2.79
6.96 2.53
6.98 2.42
7.02 2.06
7.06 1.66
7.11 1.59
7.15 1.32
7.20 1.20
7.24 1.21
7.29 1.14
7.30 1.01
7.32 0.99
7.36 0.96
7.40 0.94
7.44 0.86
7.48 0.87
7.53 0.60
7.58 0.69
7.62 0.70
7.66 0.62
7.68 0.61
7.70 0.57
7.74 0.55
7.78 0.55
7.83 0.55
7.88 0.45
7.92 0.48
7.97 0.57
7.98 0.56
8.00 0.51
8.04 0.63
8.08 0.68
8.13 0.95
8.17 0.99
8.22 1.28
8.26 1.53
8.30 1.52
8.32 1.57
8.34 1.53
8.38 1.83
8.42 2.05
8.47 2.15
8.51 2.24
8.56 2.37
8.60 2.45
8.64 2.53
8.69 2.66
8.70 2.71
8.72 2.67
8.77 2.46
8.81 2.16
8.86 1.83
8.90 1.49
8.95 0.93
8.96 0.29
8.98 -0.15
9.03 -0.48
9.07 -0.72
9.12 -0.87
9.16 -0.92
9.20 -0.74
9.25 -0.44
9.26 -0.20
9.28 -0.05
9.32 0.18
9.37 0.55
9.42 1.00
9.46 1.49
9.51 2.11
9.52 2.52
9.54 2.71
9.58 2.93
9.63 3.24
9.67 3.40
9.71 3.72
9.76 4.17
9.81 4.65
9.82 5.00
9.85 5.24
9.89 5.39
9.93 5.50
9.97 5.91
10.02 6.68
10.07 7.72
10.08 8.09
10.10 8.31
10.14 8.66
10.19 9.23
10.23 9.82
10.27 10.82
10.32 12.03
10.36 13.69
10.41 14.90
10.42 16.13
10.45 17.20
10.49 18.15
10.53 18.95
10.57 20.02
10.62 21.56
10.67 22.95
10.71 24.65
10.72 25.86
10.74 27.17
10.78 28.75
10.83 30.00
10.87 30.00
10.91 30.00
10.96 30.00
11.01 30.00
11.05 30.00
11.06 30.00
11.10 30.00
11.13 28.86
11.17 28.07
11.21 27.04
11.25 26.06
11.30 25.01
11.35 24.10
11.36 23.44
11.38 22.96
11.42 22.25
11.46 21.20
11.51 20.02
11.56 18.87
11.60 17.11
11.64 15.55
11.66 14.42
11.68 13.63
11.72 12.16
11.76 10.73
11.81 9.08
11.85 7.21
11.90 5.45
11.94 3.41
11.98 2.04
12.00 1.28
12.02 0.71
12.06 0.44
12.11 -0.18
12.15 -0.48
12.19 -0.79
12.24 -0.68
12.28 -0.82
12.32 -0.96
12.34 -0.94
12.36 -1.04
12.40 -1.20
12.44 -1.21
12.49 -1.21
12.54 -0.87
12.59 -0.65
12.60 -0.59
12.62 -0.53
12.66 -0.56
12.70 -0.51
12.75 -0.57
12.79 -0.71
12.84 -1.16
12.88 -1.51
12.90 -1.45
12.92 -1.52
12.96 -1.80
13.00 -2.28
13.05 -2.47
13.10 -2.97
13.14 -3.73
13.18 -4.55
13.20 -5.20
13.22 -5.78
13.26 -6.24
13.30 -6.72
13.35 -7.26
13.39 -7.86
13.44 -8.31
13.48 -8.84
13.52 -9.70
13.54 -10.20
13.56 -10.32
13.60 -10.70
13.65 -11.00
13.69 -10.73
13.74 -10.27
13.78 -9.47
13.83 -8.66
13.84 -7.93
13.86 -7.31
13.90 -6.58
13.94 -5.88
13.99 -5.22
14.03 -4.53
14.08 -3.65
14.12 -2.82
14.14 -2.39
14.16 -1.86
14.20 -1.08
14.25 -0.22
14.29 0.44
14.34 0.93
14.38 1.15
14.42 1.44
14.47 1.44
14.48 1.58
14.50 1.65
14.55 1.72
14.59 1.82
14.63 1.97
14.68 1.99
14.72 2.09
14.77 2.21
14.78 2.27
14.81 2.28
14.85 2.13
14.89 2.01
14.93 1.80
14.98 1.88
15.02 1.81
15.07 1.92
15.08 2.03
15.10 2.04
15.14 2.16
15.19 2.24
15.23 2.46
15.28 2.58
15.33 2.61
15.34 2.65
15.36 2.63
15.40 2.85
15.45 2.89
15.49 3.07
15.54 3.09
15.58 3.16
15.63 3.02
15.64 3.30
15.66 3.41
15.70 3.72
15.75 4.22
15.79 4.42
15.83 4.39
15.88 4.70
15.93 4.61
15.94 4.51
15.96 4.54
16.00 4.47
16.05 4.65
16.09 4.49
16.14 4.02
16.18 3.49
16.23 2.95
16.24 2.94
16.26 2.78
16.30 2.37
16.35 2.07
16.39 2.01
16.44 2.00
16.48 1.51
16.53 1.32
16.54 1.18
16.56 1.25
16.60 1.22
16.64 1.21
16.69 1.20
16.74 1.00
16.78 0.97
16.80 0.96
16.82 0.96
16.86 0.92
16.91 0.90
16.95 0.83
17.00 0.77
17.04 0.41
17.08 0.47
17.10 0.44
17.12 0.40
17.16 0.50
17.21 0.43
17.26 0.50
17.30 0.43
17.35 0.42
17.39 0.40
17.40 0.38
17.42 0.41
17.46 0.44
17.51 0.40
17.56 0.40
17.60 0.39
17.65 0.44
17.69 0.39
17.70 0.38
17.72 0.37
17.76 0.38
17.81 0.35
17.85 0.37
17.90 0.46
17.95 0.52
17.99 0.72
18.00 0.81
18.03 0.75
18.06 0.91
18.11 1.23
18.15 1.58
18.20 1.64
18.24 2.21
18.29 2.34
18.30 2.25
18.32 2.32
18.37 2.57
18.41 2.81
18.46 2.99
18.50 3.13
18.55 3.13
18.56 2.74
18.58 2.33
18.62 1.64
18.66 1.27
18.71 0.88
18.76 0.19
18.80 -0.30
18.82 -0.57
18.84 -0.91
18.88 -1.11
18.92 -1.22
18.97 -1.27
19.01 -1.20
19.06 -0.93
19.11 -0.58
19.15 -0.03
19.16 0.30
19.18 0.50
19.22 0.62
19.26 1.01
19.31 1.42
19.35 2.03
19.40 2.53
19.44 3.25
19.48 3.64
19.50 3.99
19.52 4.03
19.56 4.16
19.61 4.38
19.66 4.71
19.70 5.24
19.75 5.83
19.76 6.22
19.78 6.51
19.82 6.70
19.86 7.24
19.91 7.89
19.95 8.61
20.00 9.36
20.04 10.25
20.08 11.20
20.10 11.89
20.12 12.45
20.16 13.14
20.20 13.80
20.25 14.77
20.29 15.85
20.34 17.23
20.38 18.69
20.40 19.75
20.42 20.71
20.46 22.03
20.51 23.60
20.55 25.51
20.60 27.60
20.64 29.76
20.68 30.00
20.70 30.00
20.72 30.00
20.76 30.00
20.81 30.00
20.85 30.00
20.90 30.00
20.94 30.00
20.99 30.00
21.00 29.95
21.02 29.91
21.06 29.10
21.11 28.05
21.15 26.68
21.20 25.78
21.24 24.28
21.28 23.26
21.30 22.79
21.32 22.05
21.36 20.78
21.41 20.09
21.45 18.81
21.49 17.24
21.54 15.70
21.58 13.69
21.63 12.15
21.64 10.75
21.66 10.08
21.70 8.98
21.75 7.67
21.79 6.01
21.84 4.36
21.88 2.93
21.92 1.94
21.97 1.43
21.98 1.11
22.00 1.22
22.04 1.05
22.09 1.05
22.13 0.75
22.18 0.70
22.22 0.54
22.27 0.21
22.28 0.15
22.30 0.21
22.35 0.17
22.39 0.13
22.44 -0.03
22.49 -0.33
22.50 -0.31
22.52 -0.39
22.56 -0.49
22.61 -0.86
22.65 -0.90
22.69 -1.01
22.74 -1.14
22.79 -1.48
22.80 -1.60
22.82 -1.39
22.86 -1.46
22.91 -1.53
22.95 -1.53
23.00 -1.71
23.05 -1.68
23.06 -1.79
23.08 -1.96
23.12 -1.97
23.17 -1.90
23.21 -1.92
23.26 -1.99
23.31 -2.01
23.32 -2.10
23.34 -2.06
23.38 -2.20
23.43 -2.27
23.47 -2.09
23.51 -1.58
23.56 -1.21
23.60 -0.61
23.65 -0.09
23.66 0.21
23.68 0.37
23.72 0.34
23.77 0.03
23.81 -0.14
23.85 -0.12
23.90 -0.60
23.94 -0.58
23.99 -1.14
24.00 -1.21
24.02 -1.38
24.06 -1.36
24.11 -1.72
24.15 -2.20
24.19 -2.74
24.24 -3.43
24.28 -4.21
24.30 -4.84
24.32 -5.19
24.36 -5.67
24.41 -5.93
24.45 -6.19
24.49 -6.32
24.54 -6.38
24.58 -6.53
24.63 -6.50
24.64 -6.79
24.66 -6.97
24.70 -6.71
24.75 -6.91
24.80 -7.36
24.85 -7.83
24.86 -7.94
24.88 -8.19
24.92 -8.13
24.96 -7.95
25.01 -7.90
25.05 -7.68
25.10 -7.24
25.14 -6.71
25.16 -6.35
25.19 -5.92
25.22 -5.55
25.27 -4.96
25.31 -4.33
25.36 -3.66
25.40 -2.90
25.44 -1.98
25.46 -1.39
25.48 -1.47
25.52 -1.16
25.56 -0.52
25.61 -0.35
25.65 0.32
25.70 0.63
25.74 1.10
25.79 1.28
25.80 1.37
25.83 1.53
25.86 1.83
25.90 2.00
25.95 1.92
25.99 1.86
26.04 1.86
26.08 1.88
26.12 1.76
26.14 1.44
26.16 1.33
26.20 1.23
26.24 0.83
26.29 0.58
26.33 0.42
26.38 0.32
26.42 0.40
26.46 0.47
26.48 0.54
26.51 0.56
26.54 0.70
26.59 0.96
26.64 1.29
26.68 1.69
26.73 2.03
26.74 2.32
26.76 2.30
26.80 2.45
26.84 2.91
26.89 3.44
26.94 3.97
26.98 4.89
27.02 5.78
27.04 6.54
27.06 7.04
27.10 7.77
27.15 8.68
27.19 9.87
27.23 11.31
27.28 12.33
27.32 12.56
27.37 12.60
27.38 12.61
27.40 12.41
27.44 11.94
27.49 11.00
27.53 10.35
27.58 9.63
27.62 8.24
27.67 6.64
27.68 5.57
27.70 5.29
27.74 4.94
27.79 4.56
27.84 4.21
27.88 3.84
27.93 3.76
27.94 3.74
27.96 3.70
28.00 3.71
28.05 3.64
28.10 3.43
28.14 3.46
28.19 3.44
28.20 3.38
28.22 3.40
28.26 3.35
28.31 3.18
28.36 3.13
28.40 2.86
28.45 2.72
28.46 2.44
28.48 2.38
28.52 2.41
28.57 2.33
28.61 2.32
28.66 2.22
28.70 2.14
28.75 2.11
28.76 1.86
28.78 1.87
28.82 1.82
28.87 1.76
28.91 1.73
28.95 1.51
29.00 1.53
29.04 1.50
29.09 1.53
29.10 1.52
29.12 1.52
29.16 1.59
29.21 1.60
29.25 1.74
29.30 1.81
29.34 1.94
29.39 2.27
29.40 2.30
29.42 2.37
29.46 2.35
29.51 2.34
29.55 2.33
29.60 2.45
29.64 2.36
29.69 2.48
29.70 2.60
29.72 2.50
29.77 2.50
29.81 2.40
29.86 2.32
29.90 2.16
29.94 1.94
29.96 1.55
29.98 1.47
30.02 1.23
30.07 0.90
30.11 0.60
30.16 0.28
30.20 -0.04
30.25 -0.11
30.26 -0.33
30.28 -0.41
30.32 -0.20
30.37 0.03
30.42 0.28
30.46 0.83
30.50 1.37
30.52 1.80
30.55 2.03
30.58 2.17
30.63 2.41
30.68 2.68
30.72 3.25
30.76 3.82
30.78 4.03
30.80 3.83
30.84 3.86
30.88 4.19
30.93 4.75
30.98 5.32
31.02 6.37
31.06 7.36
31.08 8.13
31.10 8.88
31.14 9.46
31.18 9.62
31.23 10.02
31.27 10.52
31.32 11.19
31.36 12.36
31.41 13.66
31.42 14.71
31.44 15.65
31.48 16.45
31.52 17.50
31.57 18.44
31.61 19.79
31.66 20.82
31.70 21.73
31.75 23.19
31.76 23.92
31.79 25.15
31.82 26.03
31.86 26.90
31.91 27.59
31.96 28.16
32.00 28.20
32.04 27.89
32.06 27.58
32.08 27.33
32.12 26.63
32.16 25.78
32.21 24.73
32.26 24.06
32.30 22.58
32.34 21.22
32.36 19.75
32.38 18.65
32.42 17.37
32.46 16.22
32.51 15.00
32.56 11.41
32.60 7.14
32.64 6.63
32.66 5.77
32.68 5.02
32.72 4.36
32.76 2.60
32.81 0.73
32.86 -0.61
32.91 -2.15
32.95 -3.18
32.96 -3.91
32.98 -4.27
33.02 -4.45
33.07 -4.48
33.11 -4.58
33.15 -4.69
33.20 -4.73
33.24 -4.62
33.29 -4.37
33.30 -4.05
33.32 -3.72
33.36 -3.61
33.41 -3.53
33.45 -3.49
33.50 -3.64
33.55 -3.73
33.59 -3.73
33.60 -3.65
33.62 -4.03
33.67 -4.33
33.71 -4.65
33.75 -4.86
33.80 -4.99
33.84 -5.16
33.89 -5.29
33.90 -5.30
33.92 -5.45
33.96 -5.65
34.01 -5.77
34.05 -5.84
34.10 -6.03
34.15 -6.07
34.19 -6.12
34.20 -5.88
34.22 -5.68
34.26 -5.30
34.31 -5.24
34.35 -5.22
34.40 -5.49
34.44 -5.65
34.49 -5.90
34.50 -6.20
34.52 -6.44
34.57 -6.90
34.61 -7.06
34.65 -7.49
34.70 -7.64
34.75 -7.74
34.76 -7.78
34.78 -7.51
34.83 -7.07
34.87 -6.44
34.91 -5.74
34.96 -5.07
35.00 -4.26
35.05 -3.56
35.06 -3.12
35.09 -2.98
35.12 -2.45
35.17 -1.85
35.21 -1.79
35.26 -1.10
35.30 -0.52
35.35 0.14
35.36 0.41
35.38 0.45
35.42 0.65
35.47 0.90
35.52 1.04
35.56 1.18
35.60 1.26
35.62 1.38
35.64 1.48
35.68 1.76
35.73 1.66
35.78 1.53
35.82 1.47
35.87 1.49
35.88 1.53
35.90 1.61
35.94 1.80
35.98 1.81
36.03 1.85
36.07 2.03
36.12 2.12
36.16 2.41
36.21 2.70
36.22 2.75
36.24 3.01
36.28 3.08
36.32 3.32
36.37 3.42
36.41 3.56
36.45 3.58
36.50 4.12
36.54 4.34
36.59 4.66
36.60 4.74
36.62 5.11
36.67 5.10
36.71 5.14
36.76 5.22
36.80 5.13
36.85 4.93
36.86 4.70
36.88 4.81
36.92 4.61
36.97 4.58
37.01 4.39
37.06 4.18
37.10 3.82
37.15 3.79
37.16 3.78
37.18 3.49
37.22 3.27
37.27 3.26
37.31 2.87
37.36 2.79
37.40 2.61
37.45 2.00
37.49 1.72
37.50 1.37
37.52 1.32
37.56 1.43
37.61 1.40
37.65 1.38
37.69 1.42
37.74 1.44
37.78 1.35
37.83 1.38
37.84 1.32
37.86 1.36
37.90 1.33
37.95 1.27
37.99 1.28
38.04 1.12
38.09 1.10
38.13 1.11
38.14 1.08
38.16 1.03
38.20 1.02
38.25 0.90
38.29 0.93
38.34 0.86
38.38 0.80
38.43 0.84
38.44 0.77
38.46 0.79
38.51 0.77
38.55 0.74
38.59 0.67
38.64 0.65
38.69 0.60
38.70 0.61
38.72 0.56
38.77 0.59
38.81 0.57
38.86 0.61
38.91 0.69
38.95 0.77
38.96 0.87
38.98 0.96
39.02 1.08
39.06 1.33
39.11 1.49
39.16 1.86
39.20 2.11
39.25 2.55
39.26 2.64
39.28 2.79
39.32 3.09
39.37 3.27
39.41 3.24
39.45 3.00
39.50 2.89
39.54 2.83
39.59 2.77
39.60 2.80
39.62 2.46
39.66 2.28
39.70 1.99
39.75 1.58
39.80 1.12
39.84 0.55
39.88 0.19
39.90 0.08
39.92 0.05
39.96 0.07
40.01 0.08
40.05 0.35
40.10 0.88
40.14 1.50
40.16 1.78
40.19 1.85
40.22 2.15
40.26 2.39
40.31 2.69
40.36 3.05
40.40 3.47
40.44 3.88
40.46 4.21
40.48 4.56
40.52 4.79
40.56 4.96
40.61 5.42
40.66 6.32
40.70 7.10
40.72 7.78
40.74 8.18
40.78 8.56
40.83 8.76
40.88 9.24
40.92 10.10
40.96 10.90
40.98 11.56
41.00 12.14
41.04 12.65
41.08 13.60
41.13 14.50
41.17 15.55
41.22 16.63
41.26 17.84
41.30 19.38
41.32 20.56
41.34 21.96
41.38 24.29
41.43 26.85
41.47 29.19
41.52 30.00
41.57 30.00
41.58 30.00
41.60 30.00
41.64 30.00
41.69 30.00
41.73 30.00
41.78 30.00
41.82 30.00
41.87 30.00
41.88 30.00
41.90 30.00
41.94 30.00
41.99 30.00
42.03 30.00
42.07 29.65
42.12 28.94
42.17 26.65
42.18 25.75
42.21 26.05


==> matlabPlots/control/delta_2.txt <==
0.00 -0.00
0.03 -1.37
0.06 -1.57
0.10 3.63
0.13 6.55
0.16 7.72
0.21 8.35
0.25 8.70
0.30 8.98
0.34 9.33
0.39 9.62
0.40 9.60
0.42 9.54
0.46 9.54
0.51 9.29
0.55 9.03
0.60 8.80
0.64 8.36
0.69 7.92
0.73 7.67
0.74 7.42
0.77 7.41
0.81 7.27
0.85 7.15
0.89 6.98
0.94 6.83
0.99 6.88
1.03 7.08
1.04 7.26
1.06 7.35
1.11 7.57
1.15 7.95
1.19 8.28
1.24 8.62
1.29 8.92
1.30 9.16
1.32 9.34
1.36 9.54
1.41 9.70
1.45 10.02
1.49 10.28
1.54 10.53
1.59 10.84
1.63 11.09
1.64 11.24
1.66 11.32
1.71 11.52
1.75 11.64
1.79 11.73
1.84 11.86
1.89 12.20
1.93 12.48
1.94 13.28
1.97 13.58
2.01 12.92
2.05 12.21
2.09 11.37
2.14 10.59
2.18 9.79
2.23 9.09
2.24 8.53
2.26 8.07
2.30 7.69
2.35 7.43
2.39 7.23
2.43 7.05
2.48 7.40
2.53 8.52
2.54 9.41
2.56 9.90
2.60 9.94
2.65 9.74
2.69 9.36
2.73 9.15
2.78 9.10
2.82 9.06
2.87 9.09
2.88 8.95
2.90 8.95
2.94 8.96
2.99 9.02
3.03 8.94
3.08 8.68
3.12 8.33
3.16 8.31
3.20 7.93
3.22 7.79
3.25 7.61
3.28 8.00
3.32 8.28
3.37 8.50
3.41 8.92
3.46 9.93
3.50 10.77
3.52 11.50
3.54 11.84
3.58 12.25
3.62 13.06
3.67 13.94
3.68 14.42
3.70 14.60
3.74 14.64
3.79 14.65
3.83 14.64
3.88 14.67
3.92 14.38
3.96 14.49
4.01 14.84
4.02 15.16
4.05 15.43
4.09 15.26
4.13 15.43
4.17 15.45
4.22 15.76
4.26 16.09
4.31 16.06
4.32 16.19
4.34 16.40
4.38 16.31
4.43 16.58
4.48 16.75
4.52 17.21
4.56 17.68
4.61 18.49
4.62 19.24
4.65 19.83
4.69 20.28
4.74 21.26
4.78 22.79
4.83 23.63
4.84 24.50
4.86 25.05
4.90 25.35
4.95 25.45
4.99 25.23
5.03 25.42
5.08 25.41
5.12 24.98
5.17 24.42
5.18 23.59
5.20 23.12
5.24 22.40
5.29 21.15
5.33 19.73
5.38 18.04
5.43 15.94
5.47 13.90
5.48 12.07
5.50 10.65
5.54 9.43
5.59 8.20
5.63 7.09
5.67 6.08
5.72 5.34
5.77 5.19
5.81 5.13
5.82 5.14
5.86 5.24
5.89 5.23
5.93 5.17
5.98 5.07
6.02 4.93
6.07 4.46
6.08 4.10
6.10 3.82
6.14 3.18
6.18 2.55
6.23 1.78
6.27 1.02
6.32 0.34
6.37 -0.49
6.41 -1.08
6.42 -1.56
6.44 -1.52
6.48 -1.58
6.53 -1.76
6.57 -2.23
6.61 -2.70
6.66 -2.95
6.70 -3.41
6.72 -3.77
6.74 -3.80
6.78 -4.05
6.83 -4.88
6.87 -6.44
6.92 -8.44
6.96 -11.84
7.01 -15.77
7.02 -18.16
7.04 -20.20
7.08 -21.44
7.12 -22.25
7.17 -22.26
7.21 -22.07
7.25 -21.27
7.30 -20.31
7.34 -18.62
7.38 -17.68
7.40 -17.09
7.42 -16.65
7.46 -15.95
7.51 -15.18
7.55 -14.34
7.60 -13.22
7.64 -11.57
7.68 -10.40
7.70 -9.52
7.72 -8.69
7.76 -7.44
7.81 -6.43
7.86 -5.55
7.90 -4.95
7.92 -4.43
7.94 -4.36
7.98 -3.95
8.02 -3.86
8.07 -3.47
8.12 -3.47
8.16 -3.28
8.21 -2.92
8.21 -2.84
8.24 -2.91
8.28 -2.77
8.32 -2.50
8.37 -2.53
8.41 -2.39
8.46 -2.28
8.50 -1.83
8.54 -1.79
8.56 -1.71
8.58 -1.65
8.62 -1.19
8.67 -0.99
8.72 -0.50
8.76 -0.07
8.81 0.07
8.82 0.11
8.84 0.20
8.88 0.72
8.93 1.02
8.98 1.11
9.02 1.21
9.07 1.43
9.11 1.48
9.12 1.58
9.14 1.61
9.18 1.64
9.23 1.65
9.27 1.70
9.32 1.71
9.36 1.45
9.40 0.98
9.45 0.43
9.46 0.01
9.48 -0.44
9.53 -0.69
9.57 -0.86
9.62 -0.83
9.66 -0.71
9.71 -0.50
9.75 -0.18
9.76 0.18
9.78 0.37
9.82 0.57
9.87 1.00
9.91 1.42
9.95 1.84
10.00 2.49
10.05 3.06
10.06 3.54
10.08 3.73
10.12 3.72
10.17 3.95
10.22 4.30
10.26 4.77
10.30 5.22
10.35 5.84
10.36 5.77
10.39 5.59
10.43 5.76
10.48 5.94
10.52 6.45
10.56 7.56
10.61 8.94
10.62 9.90
10.64 10.82
10.69 12.17
10.73 14.47
10.77 17.70
10.82 20.17
10.86 21.38
10.91 21.16
10.92 20.86
10.94 20.21
10.98 19.34
11.03 18.12
11.07 16.87
11.12 15.38
11.16 13.33
11.21 11.33
11.22 9.82
11.24 8.61
11.28 7.55
11.32 6.61
11.36 5.64
11.41 4.56
11.42 3.87
11.44 3.35
11.49 2.97
11.53 2.59
11.58 2.28
11.63 1.96
11.64 1.94
11.66 2.02
11.70 1.93
11.75 1.93
11.79 1.72
11.84 1.53
11.89 1.19
11.93 0.89
11.94 0.58
11.96 0.50
12.00 0.49
12.05 0.37
12.09 0.12
12.13 -0.11
12.18 -0.37
12.22 -0.73
12.27 -1.18
12.28 -1.60
12.30 -1.87
12.34 -2.38
12.39 -3.26
12.43 -4.43
12.47 -5.97
12.52 -6.54
12.56 -6.21
12.61 -5.24
12.62 -4.08
12.64 -3.47
12.68 -2.47
12.73 -1.59
12.77 -1.10
12.82 -0.62
12.86 -0.12
12.90 0.34
12.92 0.58
12.94 0.64
12.98 0.52
13.03 0.18
13.07 -0.25
13.12 -0.59
13.16 -0.88
13.18 -1.01
13.21 -1.30
13.25 -1.26
13.29 -1.16
13.34 -0.74
13.38 -0.34
13.40 -0.03
13.42 -0.02
13.46 0.14
13.51 0.33
13.55 0.65
13.59 1.07
13.64 1.36
13.68 2.01
13.73 2.47
13.74 2.86
13.76 3.02
13.80 3.24
13.85 3.58
13.89 3.85
13.94 4.39
13.98 5.23
14.02 6.09
14.04 6.56
14.06 6.47
14.10 6.70
14.15 7.00
14.19 7.56
14.24 8.56
14.28 9.83
14.32 10.97
14.34 11.89
14.36 12.68
14.40 13.77
14.45 15.11
14.49 16.54
14.54 18.37
14.58 20.47
14.62 24.19
14.67 27.45
14.68 29.49
14.70 30.00
14.74 30.00
14.79 30.00
14.83 30.00
14.88 30.00
14.92 29.85
14.97 29.14
14.98 28.12
15.00 27.43
15.04 26.68
15.09 25.58
15.13 24.58
15.17 23.42
15.22 22.56
15.26 20.77
15.31 18.98
15.32 17.40
15.34 15.48
15.39 13.51
15.43 12.13
15.47 9.79
15.52 8.44
15.56 8.32
15.61 6.95
15.62 5.72
15.64 5.05
15.69 3.70
15.73 2.81
15.77 2.11
15.82 1.48
15.86 0.80
15.91 0.31
15.92 0.24
15.94 0.09
15.98 -0.40
16.03 -0.47
16.07 -0.78
16.12 -0.87
16.16 -0.95
16.21 -1.06
16.22 -1.04
16.24 -1.14
16.29 -1.28
16.33 -1.33
16.38 -1.31
16.42 -1.36
16.47 -1.33
16.48 -1.34
16.51 -1.45
16.54 -1.41
16.59 -1.33
16.63 -1.33
16.67 -1.24
16.72 -1.18
16.76 -1.02
16.81 -0.91
16.82 -0.95
16.84 -0.88
16.88 -0.76
16.92 -0.69
16.97 -0.43
17.02 0.01
17.07 0.05
17.08 0.18
17.10 0.45
17.14 0.53
17.18 0.71
17.23 0.73
17.27 0.78
17.32 0.83
17.36 0.87
17.40 0.90
17.43 0.92
17.44 0.89
17.48 1.03
17.52 1.02
17.57 0.99
17.61 1.00
17.66 0.94
17.70 0.99
17.72 0.97
17.74 0.98
17.78 0.92
17.83 0.96
17.87 0.90
17.92 0.94
17.96 0.95
17.98 0.95
18.00 0.91
18.04 0.89
18.09 0.89
18.14 0.90
18.18 0.90
18.22 0.86
18.24 0.89
18.26 0.86
18.30 0.89
18.35 0.86
18.39 0.88
18.44 0.83
18.48 0.82
18.53 0.83
18.54 0.80
18.57 0.80
18.60 0.74
18.65 0.72
18.69 0.75
18.74 0.73
18.78 0.71
18.83 0.66
18.88 0.62
18.88 0.53
18.90 0.54
18.94 0.54
18.99 0.54
19.03 0.50
19.08 0.49
19.12 0.46
19.16 0.46
19.21 0.42
19.22 0.41
19.24 0.37
19.28 0.35
19.33 0.25
19.37 0.31
19.41 0.24
19.46 0.25
19.50 0.27
19.55 0.23
19.56 0.26
19.58 0.24
19.62 0.25
19.67 0.21
19.71 0.22
19.76 0.18
19.80 0.21
19.85 0.20
19.89 0.13
19.90 0.14
19.92 0.14
19.97 0.11
20.02 0.17
20.06 0.14
20.11 0.11
20.12 0.15
20.14 0.15
20.18 0.13
20.23 0.17
20.28 0.23
20.32 0.33
20.37 0.51
20.41 0.56
20.42 0.61
20.44 0.65
20.48 0.75
20.53 1.05
20.57 1.17
20.61 1.46
20.66 1.55
20.70 1.94
20.75 2.07
20.76 2.16
20.78 2.25
20.82 2.78
20.87 2.91
20.91 3.27
20.96 3.48
21.00 3.74
21.05 3.92
21.06 4.13
21.08 4.07
21.12 4.05
21.17 4.19
21.21 3.93
21.25 3.66
21.30 3.48
21.35 3.34
21.36 3.20
21.38 3.08
21.42 3.04
21.47 2.95
21.51 2.86
21.55 2.58
21.60 2.38
21.64 1.90
21.68 1.45
21.70 1.16
21.72 1.26
21.76 1.53
21.81 1.74
21.85 1.74
21.90 1.83
21.94 2.07
21.99 2.46
22.00 2.63
22.02 2.68
22.07 2.87
22.11 3.42
22.15 4.27
22.20 5.31
22.24 6.61
22.29 7.84
22.30 8.66
22.33 9.13
22.36 9.23
22.40 8.92
22.45 8.61
22.49 8.37
22.54 8.27
22.59 8.57
22.60 8.95
22.62 9.10
22.66 9.43
22.70 9.55
22.75 9.49
22.80 9.33
22.84 8.90
22.88 8.74
22.90 8.57
22.92 8.37
22.96 8.11
23.01 8.03
23.05 7.75
23.10 7.74
23.14 9.38
23.18 10.59
23.20 11.01
23.22 11.09
23.26 10.79
23.30 10.38
23.35 9.63
23.39 8.91
23.44 8.07
23.48 7.38
23.53 7.07
23.54 6.82
23.57 6.71
23.60 6.65
23.64 6.48
23.69 6.44
23.73 6.48
23.78 6.37
23.82 6.34
23.86 6.53
23.88 6.58
23.90 6.44
23.94 6.13
23.99 6.24
24.04 5.90
24.08 5.82
24.10 5.77
24.12 5.90
24.16 6.04
24.21 6.26
24.25 6.72
24.30 7.06
24.34 7.34
24.38 7.61
24.40 7.82
24.42 7.96
24.46 8.02
24.51 8.07
24.55 8.14
24.60 8.18
24.64 8.21
24.69 8.33
24.70 8.35
24.72 8.43
24.76 8.50
24.81 8.64
24.85 8.75
24.89 8.83
24.94 9.04
24.98 9.22
25.03 9.49
25.04 9.73
25.06 9.84
25.10 10.03
25.15 10.26
25.19 10.51
25.24 10.73
25.28 11.13
25.33 11.43
25.34 11.69
25.36 11.88
25.40 12.11
25.45 12.34
25.50 12.55
25.54 12.70
25.59 12.78
25.60 12.85
25.62 12.99
25.66 13.17
25.71 13.49
25.75 13.70
25.80 14.05
25.85 14.56
25.89 14.25
25.90 14.12
25.92 13.43
25.97 12.40
26.01 11.34
26.05 10.07
26.10 8.82
26.14 7.62
26.16 6.59
26.19 5.88
26.22 5.43
26.27 5.26
26.31 5.46
26.35 5.54
26.40 5.64
26.45 5.79
26.49 5.75
26.50 5.83
26.52 5.80
26.57 5.69
26.61 5.54
26.65 5.17
26.70 4.60
26.74 3.68
26.79 2.63
26.80 2.09
26.83 1.60
26.86 1.07
26.90 0.46
26.95 -0.11
27.00 -0.68
27.05 -1.08
27.06 -1.15
27.08 -0.83
27.12 -1.00
27.17 -1.52
27.21 -2.41
27.26 -3.47
27.30 -4.72
27.35 -6.03
27.36 -6.88
27.38 -7.67
27.42 -8.75
27.47 -10.21
27.51 -13.10
27.55 -16.14
27.60 -18.28
27.64 -19.36
27.68 -19.71
27.70 -19.83
27.72 -19.82
27.76 -19.08
27.80 -18.40
27.85 -17.35
27.89 -16.34
27.94 -15.46
27.98 -14.04
28.03 -12.85
28.04 -11.86
28.07 -11.26
28.10 -10.19
28.14 -9.22
28.19 -7.95
28.24 -6.89
28.28 -6.09
28.32 -5.65
28.34 -5.67
28.36 -5.35
28.40 -5.18
28.45 -5.12
28.49 -4.97
28.54 -4.94
28.59 -4.75
28.60 -4.73
28.62 -4.70
28.66 -4.60
28.71 -4.36
28.75 -4.38
28.80 -4.28
28.84 -4.21
28.88 -3.86
28.93 -3.80
28.94 -3.73
28.96 -3.63
29.00 -3.32
29.05 -3.18
29.10 -2.81
29.14 -2.67
29.18 -1.97
29.23 -1.43
29.24 -1.38
29.26 -1.34
29.30 -0.81
29.35 -0.63
29.39 -0.03
29.43 0.23
29.48 0.87
29.52 1.36
29.57 1.40
29.58 1.44
29.60 1.43
29.64 1.52
29.69 1.52
29.74 1.52
29.78 1.43
29.82 1.12
29.87 0.62
29.88 0.24
29.90 -0.16
29.95 -0.46
29.99 -0.90
30.04 -1.02
30.09 -1.18
30.13 -1.18
30.14 -1.11
30.16 -1.12
30.20 -0.84
30.25 -0.61
30.29 -0.34
30.34 0.15
30.38 0.82
30.42 1.73
30.47 2.42
30.48 2.69
30.50 2.68
30.54 2.76
30.59 3.09
30.63 3.75
30.67 4.24
30.72 4.75
30.76 5.38
30.81 5.77
30.82 6.02
30.84 5.83
30.88 5.95
30.92 6.47
30.97 7.15
31.02 7.95
31.06 9.29
31.11 10.61
31.12 11.99
31.14 13.28
31.18 14.64
31.22 17.16
31.27 19.39
31.31 20.82
31.36 20.92
31.40 20.45
31.44 19.40
31.49 18.32
31.50 17.27
31.52 16.41
31.57 15.23
31.62 13.64
31.66 11.48
31.71 9.68
31.72 8.37
31.74 7.14
31.79 6.03
31.83 5.14
31.88 4.39
31.92 3.94
31.97 3.73
31.98 3.61
32.01 3.67
32.05 3.55
32.09 3.36
32.13 3.19
32.17 2.84
32.22 2.57
32.26 2.29
32.31 1.93
32.32 1.52
32.34 1.29
32.39 1.06
32.43 0.94
32.48 0.58
32.52 0.14
32.57 -0.18
32.58 -0.13
32.60 -0.08
32.64 -0.23
32.69 -0.59
32.73 -1.20
32.77 -1.81
32.82 -2.77
32.87 -4.07
32.88 -5.63
32.90 -6.28
32.94 -6.84
32.98 -6.70
33.03 -5.88
33.07 -4.51
33.12 -3.02
33.16 -1.19
33.20 0.04
33.22 1.17
33.24 1.91
33.28 2.06
33.32 2.17
33.37 2.25
33.41 2.14
33.46 1.78
33.50 1.27
33.54 0.66
33.56 0.24
33.58 0.02
33.62 -0.19
33.67 -0.26
33.71 -0.32
33.76 -0.24
33.81 0.13
33.82 0.37
33.84 0.48
33.88 0.72
33.92 0.92
33.97 1.23
34.01 1.69
34.06 1.88
34.10 2.51
34.15 3.00
34.16 3.42
34.18 3.54
34.23 3.69
34.27 4.05
34.32 4.50
34.36 4.93
34.41 5.47
34.45 6.13
34.46 6.50
34.48 6.72
34.52 7.02
34.57 7.38
34.62 7.94
34.66 8.95
34.71 10.14
34.72 10.89
34.74 11.22
34.78 11.40
34.83 11.89
34.87 12.78
34.92 14.02
34.96 15.73
35.01 17.37
35.02 19.20
35.04 21.19
35.08 24.36
35.13 27.63
35.17 29.89
35.22 30.00
35.26 30.00
35.30 30.00
35.35 30.00
35.36 30.00
35.38 30.00
35.42 30.00
35.47 29.71
35.51 28.84
35.56 28.15
35.60 26.86
35.65 25.54
35.66 24.69
35.68 23.92
35.72 22.34
35.77 20.70
35.81 19.63
35.86 18.73
35.91 17.07
35.95 15.61
35.96 13.36
35.98 12.87
36.03 12.15
36.07 10.81
36.12 9.29
36.16 7.08
36.21 5.13
36.22 3.87
36.24 2.71
36.28 1.96
36.33 1.39
36.37 0.78
36.42 0.52
36.47 -0.15
36.48 -0.22
36.50 -0.34
36.54 -0.42
36.59 -0.64
36.63 -0.71
36.68 -0.79
36.72 -0.62
36.77 -0.58
36.78 -0.55
36.80 -0.59
36.84 -0.38
36.89 -0.52
36.93 -0.20
36.97 -0.39
37.02 -0.44
37.06 -0.47
37.11 -0.47
37.12 -0.53
37.14 -0.52
37.18 -0.50
37.23 -0.87
37.27 -1.13
37.31 -0.99
37.36 -1.08
37.40 -1.30
37.45 -1.14
37.46 -1.13
37.48 -1.04
37.52 -0.66
37.57 -0.59
37.61 -0.29
37.66 0.01
37.70 0.29
37.75 0.32
37.76 0.36
37.78 0.44
37.82 0.66
37.87 0.63
37.90 0.62
37.95 0.68
38.00 0.76
38.05 0.72
38.06 0.80
38.08 0.80
38.12 0.77
38.16 0.76
38.21 0.77
38.26 0.78
38.31 0.76
38.35 0.73
38.36 0.77
38.39 0.70
38.43 0.80
38.47 0.73
38.51 0.75
38.56 0.70
38.61 0.71
38.65 0.69
38.66 0.71
38.68 0.70
38.72 0.72
38.77 0.69
38.81 0.70
38.85 0.68
38.90 0.66
38.93 0.68
38.98 0.65
39.02 0.62
39.07 0.60
39.08 0.61
39.10 0.59
39.14 0.57
39.19 0.60
39.23 0.56
39.28 0.53
39.32 0.51
39.37 0.40
39.38 0.40
39.40 0.40
39.44 0.38
39.49 0.37
39.53 0.39
39.58 0.36
39.63 0.34
39.67 0.34
39.68 0.30
39.70 0.31
39.75 0.32
39.79 0.26
39.84 0.27
39.88 0.21
39.93 0.22
39.97 0.14
39.98 0.11
40.00 0.16
40.04 0.15
40.09 0.16
40.13 0.17
40.17 0.17
40.22 0.16
40.27 0.16
40.28 0.15
40.31 0.16
40.34 0.16
40.39 0.18
40.43 0.15
40.48 0.15
40.52 0.12
40.57 0.13
40.61 0.16
40.62 0.14
40.64 0.10
40.68 0.13
40.73 0.19
40.77 0.23
40.82 0.25
40.86 0.37
40.90 0.64
40.95 0.69
40.96 0.72
40.98 0.81
41.03 1.02
41.07 1.12
41.11 1.40
41.16 1.48
41.20 1.94
41.25 2.06
41.26 2.12
41.28 2.25
41.32 2.69
41.37 2.83
41.41 2.82
41.45 2.76
41.50 2.93
41.55 2.98


==> matlabPlots/control/delta_3.txt <==
0.00 0.00
0.03 0.12
0.06 1.91
0.10 10.49
0.13 19.41
0.16 23.86
0.20 26.64
0.25 28.69
0.29 30.00
0.34 30.00
0.38 30.00
0.43 30.00
0.44 30.00
0.46 30.00
0.50 30.00
0.54 21.29
0.59 17.61
0.63 16.52
0.68 21.40
0.72 25.66
0.74 28.58
0.77 30.00
0.80 30.00
0.84 30.00
0.89 30.00
0.93 30.00
0.98 30.00
1.02 30.00
1.04 30.00
1.06 30.00
1.10 30.00
1.14 30.00
1.19 29.60
1.23 29.03
1.28 28.25
1.32 27.11
1.36 26.30
1.38 25.68
1.40 25.51
1.44 24.75
1.49 23.82
1.54 22.40
1.58 20.38
1.62 19.55
1.64 19.02
1.66 18.45
1.70 17.25
1.74 15.73
1.79 14.31
1.83 11.84
1.88 10.75
1.92 9.69
1.97 8.77
1.98 6.67
2.01 6.39
2.04 5.34
2.09 4.31
2.13 3.89
2.18 3.36
2.22 2.89
2.27 2.62
2.28 2.68
2.30 2.53
2.34 2.12
2.39 1.79
2.43 1.89
2.48 1.77
2.52 1.32
2.57 1.06
2.58 1.06
2.60 1.06
2.64 1.02
2.68 0.96
2.73 1.03
2.77 0.92
2.82 0.81
2.87 0.43
2.88 0.51
2.90 0.42
2.94 0.58
2.99 0.51
3.03 0.54
3.08 0.53
3.12 0.56
3.16 0.51
3.18 0.53
3.20 0.48
3.24 0.45
3.28 0.46
3.33 0.43
3.38 0.39
3.42 0.35
3.46 0.39
3.48 0.34
3.50 0.35
3.54 0.28
3.59 0.28
3.64 0.23
3.68 0.11
3.73 0.13
3.74 0.15
3.76 0.17
3.80 0.12
3.85 0.10
3.89 0.10
3.94 0.14
3.98 0.07
4.02 0.11
4.04 0.12
4.06 0.11
4.10 0.10
4.15 0.08
4.19 0.10
4.24 0.06
4.28 0.11
4.30 0.08
4.32 0.06
4.36 0.04
4.41 0.10
4.45 0.07
4.50 0.08
4.54 0.04
4.58 0.02
4.63 0.04
4.64 0.00
4.66 0.04
4.71 0.03
4.75 0.05
4.79 0.03
4.84 0.01
4.88 0.04
4.93 0.07
4.94 0.06
4.96 0.10
5.01 0.12
5.05 0.24
5.10 0.30
5.14 0.55
5.19 0.68
5.23 0.76
5.24 1.02
5.26 1.02
5.31 1.17
5.35 1.53
5.40 1.69
5.44 2.09
5.49 2.24
5.50 2.58
5.52 2.58
5.56 2.82
5.61 3.13
5.65 3.38
5.69 3.45
5.74 3.66
5.79 3.48
5.80 3.16
5.83 2.92
5.87 2.62
5.91 2.63
5.95 2.66
6.00 2.52
6.05 2.35
6.06 2.23
6.08 2.01
6.12 1.78
6.17 1.68
6.22 1.57
6.26 1.47
6.31 1.40
6.32 1.27
6.34 1.34
6.38 1.45
6.43 1.68
6.47 2.00
6.51 2.27
6.56 2.53
6.60 3.12
6.65 3.62
6.66 4.11
6.68 4.36
6.73 4.37
6.77 4.60
6.82 4.93
6.86 5.61
6.91 6.42
6.92 6.71
6.94 6.69
6.99 6.75
7.03 7.10
7.07 7.56
7.12 7.75
7.17 8.62
7.21 10.09
7.22 11.24
7.24 12.17
7.28 13.10
7.33 14.32
7.37 15.30
7.42 16.27
7.46 17.60
7.51 18.58
7.52 19.12
7.54 20.45
7.58 21.82
7.63 23.20
7.67 24.04
7.71 24.26
7.76 23.64
7.80 22.41
7.85 20.89
7.86 19.28
7.88 17.97
7.92 17.01
7.96 16.02
8.01 14.71
8.06 13.44
8.10 12.03
8.14 10.84
8.16 9.82
8.18 8.83
8.22 7.83
8.27 6.66
8.32 5.64
8.36 4.82
8.40 3.80
8.45 2.82
8.46 2.07
8.48 1.69
8.53 1.37
8.57 1.19
8.62 1.29
8.66 1.27
8.71 1.34
8.72 1.26
8.74 1.12
8.79 0.87
8.83 0.66
8.88 0.29
8.92 -0.26
8.97 -1.05
8.98 -1.63
9.01 -2.08
9.04 -3.18
9.09 -5.17
9.13 -6.72
9.17 -7.42
9.22 -7.47
9.26 -6.81
9.31 -6.10
9.32 -5.74
9.34 -5.53
9.39 -5.29
9.43 -5.01
9.48 -4.84
9.52 -4.63
9.57 -4.57
9.58 -4.59
9.60 -4.57
9.64 -4.48
9.69 -4.54
9.73 -4.50
9.78 -4.56
9.83 -4.44
9.84 -4.19
9.86 -4.08
9.90 -3.83
9.94 -3.59
9.99 -3.37
10.04 -2.73
10.09 -2.76
10.10 -2.56
10.12 -2.40
10.16 -2.13
10.20 -1.93
10.25 -1.84
10.30 -1.66
10.35 -1.42
10.39 -1.45
10.40 -1.32
10.42 -1.28
10.46 -1.39
10.51 -1.43
10.55 -1.58
10.60 -1.66
10.64 -1.48
10.69 -1.40
10.70 -1.28
10.72 -1.06
10.76 -0.90
10.81 -0.69
10.85 -0.66
10.89 -0.49
10.94 -0.43
10.98 -0.30
11.00 0.04
11.03 0.40
11.06 0.68
11.10 1.01
11.15 1.37
11.20 1.60
11.24 1.49
11.28 1.17
11.30 0.83
11.32 0.50
11.36 0.16
11.41 -0.02
11.45 0.00
11.50 0.24
11.54 0.68
11.58 1.23
11.60 1.68
11.63 1.92
11.66 2.15
11.71 2.55
11.75 2.98
11.80 3.33
11.84 3.87
11.88 4.23
11.90 4.45
11.92 4.53
11.96 4.69
12.00 4.83
12.05 5.01
12.09 5.28
12.14 5.59
12.18 6.19
12.20 6.43
12.23 6.65
12.26 6.99
12.31 7.53
12.35 8.13
12.40 8.76
12.44 9.99
12.48 11.55
12.50 12.70
12.52 13.93
12.56 15.10
12.60 17.65
12.65 20.70
12.66 22.70
12.68 24.30
12.72 26.26
12.77 27.96
12.82 28.58
12.86 28.99
12.91 28.85
12.92 28.60
12.94 28.26
12.98 28.09
13.03 27.51
13.07 27.14
13.12 26.36
13.16 25.49
13.21 24.52
13.22 24.14
13.24 23.68
13.29 22.82
13.33 22.19
13.38 21.45
13.42 20.74
13.46 19.69
13.51 18.23
13.52 17.61
13.54 16.69
13.58 15.72
13.63 14.15
13.68 12.71
13.72 11.74
13.77 11.06
13.78 10.20
13.81 9.71
13.85 9.32
13.89 8.52
13.93 7.45
13.97 6.81
14.02 5.97
14.06 5.35
14.11 4.83
14.12 4.44
14.14 4.32
14.18 4.38
14.23 4.39
14.27 4.29
14.32 4.16
14.36 3.90
14.40 3.74
14.45 3.38
14.46 3.01
14.49 2.90
14.53 2.83
14.57 2.58
14.62 2.39
14.66 1.49
14.71 1.18
14.72 0.86
14.74 0.51
14.78 0.18
14.83 -0.19
14.87 -0.44
14.92 -0.72
14.97 -0.89
15.01 -1.05
15.02 -1.16
15.04 -1.36
15.08 -1.65
15.13 -1.81
15.18 -1.80
15.22 -1.39
15.27 -1.00
15.28 -0.54
15.30 -0.13
15.34 0.30
15.39 0.62
15.43 0.95
15.48 1.10
15.52 0.97
15.57 0.83
15.58 0.60
15.60 0.52
15.64 0.07
15.69 -0.25
15.74 -1.01
15.78 -1.76
15.80 -2.16
15.82 -2.25
15.86 -2.30
15.90 -2.37
15.95 -2.77
16.00 -3.21
16.04 -3.86
16.09 -4.39
16.10 -4.92
16.12 -5.09
16.16 -5.26
16.21 -5.44
16.25 -5.87
16.30 -6.42
16.34 -7.13
16.38 -8.02
16.40 -8.69
16.42 -9.09
16.46 -9.45
16.50 -10.11
16.55 -10.91
16.60 -11.72
16.64 -12.22
16.68 -12.65
16.70 -12.77
16.72 -12.69
16.76 -12.15
16.81 -11.39
16.85 -10.45
16.90 -9.69
16.94 -8.91
16.96 -8.36
16.98 -8.15
17.02 -7.86
17.07 -7.66
17.12 -7.43
17.16 -7.38
17.20 -6.97
17.22 -6.60
17.25 -6.19
17.28 -5.58
17.33 -4.75
17.37 -3.93
17.42 -3.07
17.46 -1.77
17.50 -0.36
17.52 0.58
17.54 1.04
17.58 1.35
17.63 1.68
17.67 2.16
17.72 2.47
17.76 2.88
17.81 3.33
17.82 3.66
17.85 3.71
17.88 3.81
17.92 4.03
17.97 4.48
18.01 5.02
18.06 5.64
18.10 6.41
18.14 7.29
18.16 8.03
18.18 8.56
18.22 9.41
18.27 10.39
18.31 11.91
18.35 14.17
18.39 15.59
18.44 16.12
18.48 15.62
18.50 15.18
18.53 14.55
18.56 13.48
18.61 11.57
18.65 9.98
18.70 8.53
18.74 6.48
18.79 4.28
18.80 2.51
18.82 1.92
18.86 1.40
18.90 1.22
18.95 0.90
18.99 0.62
19.04 0.48
19.09 0.36
19.10 0.18
19.13 0.09
19.16 -0.12
19.21 -0.20
19.25 -0.13
19.30 -0.38
19.34 -0.16
19.38 -0.17
19.40 -0.24
19.42 -0.14
19.46 -0.11
19.51 0.07
19.56 0.29
19.60 0.61
19.65 0.96
19.66 1.01
19.68 1.14
19.72 1.52
19.77 1.89
19.81 2.29
19.86 2.32
19.90 2.36
19.95 2.50
19.96 2.79
19.98 3.05
20.03 3.29
20.07 3.34
20.12 3.63
20.16 3.68
20.20 3.51
20.25 3.34
20.26 3.07
20.28 2.86
20.32 2.63
20.37 2.33
20.41 2.10
20.45 1.76
20.50 1.70
20.54 1.94
20.59 2.29
20.60 2.54
20.62 2.71
20.67 2.78
20.71 2.90
20.76 3.07
20.80 3.59
20.85 4.09
20.86 4.43
20.88 4.39
20.92 4.34
20.97 4.60
21.01 5.35
21.06 6.25
21.10 6.93
21.14 7.75
21.19 8.75
21.20 9.49
21.23 9.88
21.27 10.77
21.31 12.14
21.35 13.96
21.40 15.88
21.44 17.99
21.49 19.46
21.50 20.55
21.52 21.16
21.57 21.38
21.61 21.22
21.65 20.62
21.70 20.00
21.75 19.21
21.79 18.19
21.80 17.30
21.83 16.70
21.86 16.13
21.91 15.46
21.95 14.47
22.00 13.02
22.05 11.40
22.06 10.39
22.08 9.47
22.12 8.22
22.17 7.35
22.21 6.85
22.25 6.52
22.30 6.27
22.34 6.06
22.39 5.86
22.40 5.82
22.42 5.76
22.47 5.72
22.51 5.38
22.56 4.96
22.61 4.61
22.62 4.51
22.64 4.37
22.68 4.09
22.73 3.74
22.77 3.33
22.81 3.19
22.86 2.89
22.90 2.76
22.92 2.28
22.94 2.38
22.98 2.11
23.03 1.72
23.07 1.66
23.12 1.61
23.16 1.20
23.20 1.11
23.22 1.07
23.25 1.01
23.28 0.88
23.33 0.82
23.37 0.80
23.41 0.80
23.46 0.80
23.50 0.69
23.55 0.66
23.56 0.61
23.58 0.63
23.62 0.64
23.66 0.61
23.71 0.60
23.76 0.51
23.81 0.52
23.82 0.46
23.84 0.33
23.88 0.34
23.93 0.29
23.98 0.31
24.02 0.28
24.07 0.25
24.08 0.10
24.10 0.14
24.14 0.10
24.19 0.13
24.23 0.10
24.28 0.10
24.33 0.10
24.34 0.13
24.36 0.11
24.40 0.11
24.45 0.11
24.49 0.11
24.54 0.09
24.59 0.09
24.60 0.08
24.63 0.08
24.66 0.14
24.71 0.17
24.75 0.19
24.80 0.21
24.84 0.50
24.88 0.59
24.90 0.64
24.92 0.68
24.96 0.77
25.00 1.08
25.05 1.16
25.10 1.22
25.14 1.60
25.18 1.53
25.20 1.59
25.22 1.67
25.26 1.86
25.30 1.90
25.35 2.05
25.39 2.30
25.44 2.52
25.48 2.55
25.50 2.52
25.52 2.45
25.56 2.38
25.61 2.19
25.65 1.93
25.69 1.41
25.74 1.05
25.78 0.45
25.83 0.08
25.84 -0.38
25.87 -0.49
25.90 -0.49
25.94 -0.40
25.99 -0.24
26.03 0.03
26.08 0.27
26.12 0.71
26.16 1.17
26.18 1.49
26.20 1.73
26.24 1.91
26.28 2.30
26.33 2.57
26.37 2.85
26.42 3.18
26.46 3.68
26.50 4.10
26.52 4.34
26.54 4.32
26.58 4.37
26.63 4.44
26.67 4.73
26.72 5.28
26.76 6.32
26.81 7.77
26.82 8.82
26.84 9.60
26.88 10.40
26.93 11.31
26.97 12.27
27.02 13.30
27.06 14.47
27.11 15.84
27.12 16.55
27.14 17.40
27.18 18.18
27.23 19.40
27.27 20.64
27.32 21.42
27.36 22.02
27.38 22.16
27.40 22.70
27.44 22.58
27.48 21.72
27.53 20.60
27.58 19.08
27.62 16.92
27.67 14.83
27.68 13.40
27.71 12.15
27.74 10.90
27.79 9.99
27.84 8.88
27.88 7.82
27.90 6.88
27.92 6.08
27.96 5.12
28.01 4.38
28.05 3.72
28.10 3.35
28.14 2.92
28.19 2.44
28.23 2.25
28.24 2.07
28.26 2.07
28.30 1.77
28.35 1.44
28.40 0.94
28.44 0.45
28.49 0.07
28.50 -0.07
28.52 -0.23
28.56 -0.50
28.60 -0.87
28.65 -1.17
28.69 -1.54
28.74 -1.86
28.78 -3.61
28.83 -5.50
28.84 -6.71
28.86 -7.39
28.90 -7.14
28.95 -6.23
28.99 -5.47
29.03 -5.11
29.08 -4.52
29.13 -4.48
29.14 -4.39
29.16 -4.38
29.21 -4.03
29.25 -3.75
29.30 -3.65
29.35 -3.69
29.39 -3.16
29.40 -3.06
29.42 -3.17
29.46 -3.11
29.51 -3.20
29.55 -3.20
29.59 -2.97
29.64 -2.71
29.68 -2.35
29.73 -1.87
29.74 -1.27
29.76 -0.92
29.80 -0.66
29.85 -0.47
29.89 -0.31
29.94 -0.17
29.98 -0.17
30.03 -0.31
30.04 -0.52
30.06 -0.69
30.11 -0.99
30.15 -1.02
30.20 -1.18
30.24 -1.09
30.28 -1.14
30.30 -1.14
30.33 -0.98
30.36 -1.10
30.40 -1.12
30.45 -1.00
30.49 -0.68
30.54 -0.66
30.58 -0.47
30.62 -0.30
30.64 -0.14
30.66 -0.06
30.70 0.13
30.74 0.27
30.79 0.58
30.83 1.02
30.88 1.18
30.92 0.97
30.97 0.57
30.98 0.14
31.00 -0.20
31.04 -0.43
31.08 -0.58
31.13 -0.68
31.17 -0.57
31.22 -0.20
31.26 0.40
31.30 0.99
31.32 1.47
31.34 1.80
31.38 2.11
31.42 2.42
31.47 2.80
31.52 3.16
31.56 3.66
31.60 4.11
31.62 4.51
31.64 4.63
31.68 4.95
31.73 5.26
31.77 5.48
31.82 5.71
31.86 6.20
31.91 6.84
31.92 6.96
31.94 7.09
31.98 7.26
32.03 7.86
32.07 8.71
32.12 9.61
32.16 10.97
32.21 12.34
32.22 13.66
32.24 15.05
32.28 17.04
32.33 18.77
32.37 21.37
32.42 23.73
32.46 25.61
32.51 27.22
32.52 27.75
32.54 28.21
32.59 28.18
32.63 27.82
32.68 27.46
32.72 26.85
32.76 26.05
32.78 25.35
32.81 25.11
32.85 24.45
32.89 23.67
32.94 22.98
32.98 21.93
33.02 21.15
33.04 20.67
33.06 20.50
33.11 19.81
33.15 17.90
33.20 17.22
33.24 16.26
33.28 15.01
33.30 14.41
33.32 13.92
33.36 13.23
33.41 12.37
33.46 11.41
33.50 10.26
33.54 9.34
33.56 8.33
33.58 7.50
33.62 6.79
33.67 6.08
33.72 5.65
33.76 5.31
33.80 5.25
33.82 4.81
33.84 4.63
33.88 4.64
33.93 4.58
33.97 4.56
34.02 4.41
34.06 4.19
34.10 3.99
34.12 3.86
34.14 3.36
34.18 3.33
34.23 3.06
34.27 2.66
34.32 2.46
34.36 2.12
34.41 1.54
34.42 1.29
34.44 1.05
34.48 0.71
34.53 0.31
34.57 0.03
34.62 -0.20
34.66 -0.45
34.71 -0.80
34.75 -1.06
34.76 -1.46
34.78 -1.62
34.82 -1.71
34.87 -1.67
34.91 -1.42
34.95 -0.88
35.00 -0.13
35.05 0.52
35.06 1.04
35.08 1.25
35.12 1.35
35.16 1.25
35.21 1.05
35.26 0.69
35.31 0.19
35.35 -0.33
35.36 -0.84
35.39 -1.13
35.43 -1.24
35.46 -1.45
35.51 -1.86
35.56 -2.25
35.60 -2.76
35.64 -3.24
35.66 -3.44
35.68 -3.53
35.72 -3.55
35.77 -3.88
35.81 -4.44
35.86 -4.85
35.90 -5.41
35.94 -6.22
35.96 -6.79
35.98 -7.25
36.02 -7.51
36.06 -8.20
36.11 -9.01
36.15 -9.86
36.20 -10.85
36.24 -11.74
36.26 -12.46
36.28 -13.01
36.32 -13.17
36.37 -13.01
36.41 -12.45
36.46 -11.70
36.50 -10.75
36.55 -9.63
36.56 -8.92
36.58 -8.37
36.62 -7.79
36.66 -7.31
36.71 -6.74
36.75 -6.16
36.80 -5.77
36.84 -5.37
36.88 -4.89
36.90 -4.36
36.92 -3.86
36.96 -3.24
37.01 -2.47
37.06 -1.78
37.10 -1.02
37.14 -0.16
37.16 0.47
37.18 0.85
37.22 1.33
37.26 1.65
37.31 1.95
37.35 2.30
37.40 2.70
37.44 3.12
37.49 3.62
37.50 4.06
37.52 4.30
37.56 4.58
37.61 5.11
37.65 5.73
37.70 6.28
37.74 6.83
37.79 7.65
37.80 8.20
37.82 8.61
37.86 9.19
37.91 9.95
37.95 11.16
37.99 12.72
38.04 14.59
38.09 15.12
38.13 14.79
38.14 14.41
38.16 13.89
38.21 12.98
38.25 11.84
38.29 10.12
38.34 8.12
38.39 5.82
38.40 4.38
38.42 3.32
38.46 2.35
38.51 1.54
38.56 1.35
38.60 0.71
38.65 0.52
38.66 0.36
38.69 0.43
38.72 0.21
38.77 0.19
38.81 0.17
38.86 0.11
38.90 0.02
38.95 0.02
38.96 0.13
38.98 0.01
39.03 -0.00
39.07 -0.01
39.11 0.16
39.16 0.32
39.21 0.58
39.22 0.63
39.24 0.76
39.28 1.07
39.33 1.37
39.37 1.59
39.42 1.86
39.46 2.03
39.51 2.19
39.52 2.34
39.54 2.35
39.58 2.50
39.63 2.74
39.67 2.90
39.72 3.19
39.77 3.41
39.78 3.23
39.80 3.25
39.84 3.04
39.89 2.62
39.93 2.21
39.98 1.91
40.03 1.57
40.07 1.32


==> matlabPlots/control/delta_obs_1.txt <==
0.00 0.00
0.03 -0.00
0.06 0.00
0.09 -0.02
0.13 -0.02
0.16 -0.04
0.20 -0.05
0.25 -0.06
0.30 -0.12
0.34 -0.32
0.38 -0.78
0.40 -1.06
0.42 -1.37
0.46 -1.24
0.50 -0.94
0.55 0.16
0.59 0.76
0.64 1.14
0.68 1.19
0.72 1.47
0.74 1.49
0.77 1.47
0.81 1.55
0.84 1.62
0.89 1.62
0.94 1.74
0.98 1.76
1.00 1.75
1.02 1.75
1.06 1.72
1.10 1.65
1.15 1.62
1.20 1.67
1.24 1.55
1.29 1.49
1.30 1.48
1.32 1.38
1.36 1.16
1.40 1.07
1.45 0.86
1.49 0.77
1.54 0.62
1.58 0.22
1.62 0.23
1.64 0.15
1.66 0.09
1.70 0.01
1.74 -0.40
1.79 -0.45
1.83 -0.61
1.88 -0.99
1.92 -1.07
1.96 -1.22
2.01 -1.28
2.02 -1.34
2.05 -1.69
2.09 -1.72
2.13 -1.87
2.17 -2.02
2.21 -2.15
2.26 -2.37
2.31 -2.49
2.32 -2.54
2.34 -2.62
2.37 -2.72
2.41 -2.85
2.46 -3.07
2.50 -2.91
2.55 -2.68
2.56 -2.53
2.58 -2.42
2.62 -2.33
2.67 -2.35
2.71 -2.24
2.76 -1.47
2.81 -1.32
2.85 -1.39
2.86 -2.19
2.90 -1.24
2.93 -0.24
2.97 -0.86
3.01 0.04
3.06 -0.13
3.10 -0.99
3.14 0.14
3.16 -0.29
3.18 -2.27
3.22 -2.12
3.27 -1.99
3.31 -1.90
3.35 -2.94
3.40 -2.52
3.44 -3.46
3.49 -3.36
3.50 -3.04
3.53 -3.46
3.57 -3.61
3.61 -3.86
3.65 -4.41
3.69 -5.53
3.74 -5.01
3.78 -6.03
3.82 -5.75
3.84 -5.83
3.86 -6.39
3.90 -5.78
3.94 -6.10
3.99 -6.17
4.03 -6.49
4.08 -6.09
4.12 -7.56
4.17 -6.64
4.18 -6.14
4.21 -7.71
4.24 -8.88
4.28 -9.33
4.33 -10.74
4.37 -11.27
4.41 -11.38
4.45 -11.17
4.50 -10.72
4.54 -9.86
4.59 -9.20
4.60 -8.64
4.62 -8.24
4.66 -7.61
4.70 -6.98
4.75 -6.63
4.79 -6.64
4.84 -6.38
4.88 -6.16
4.92 -5.99
4.94 -5.88
4.96 -5.91
5.00 -5.91
5.04 -5.75
5.09 -5.56
5.13 -5.52
5.18 -5.48
5.22 -5.36
5.26 -5.11
5.28 -5.00
5.30 -4.85
5.34 -4.63
5.38 -4.32
5.43 -3.65
5.47 -2.57
5.52 -1.25
5.56 -0.26
5.60 0.56
5.65 1.03
5.66 1.14
5.68 0.71
5.73 0.82
5.78 1.14
5.82 2.27
5.86 3.93
5.91 5.82
5.92 7.38
5.95 8.78
5.98 9.96
6.03 11.33
6.08 12.33
6.12 13.12
6.16 14.31
6.21 15.56
6.22 16.25
6.24 17.14
6.28 17.55
6.33 18.37
6.37 19.15
6.42 19.22
6.47 18.93
6.51 18.63
6.52 17.91
6.55 17.37
6.59 14.91
6.63 13.68
6.67 10.88
6.72 9.36
6.76 7.44
6.81 6.77
6.82 5.83
6.84 3.65
6.88 3.23
6.93 1.49
6.97 0.22
7.02 0.56
7.06 -0.83
7.11 -0.41
7.12 -1.03
7.14 -0.70
7.18 -0.37
7.22 -0.05
7.27 0.24
7.32 0.44
7.36 0.26
7.40 0.65
7.42 0.55
7.44 0.10
7.48 0.56
7.53 0.81
7.57 0.16
7.62 0.69
7.66 0.87
7.70 1.60
7.72 2.09
7.74 1.72
7.78 2.13
7.82 1.96
7.87 1.38
7.92 1.71
7.96 1.66
8.00 1.34
8.02 2.34
8.04 1.98
8.08 3.43
8.12 3.55
8.17 4.27
8.21 4.54
8.26 4.79
8.30 5.49
8.35 5.65
8.36 5.85
8.38 5.70
8.42 5.41
8.47 5.07
8.52 4.75
8.56 4.67
8.61 4.28
8.62 4.32
8.64 4.23
8.68 4.31
8.73 4.32
8.78 4.30
8.82 4.33
8.87 4.38
8.88 4.39
8.90 4.46
8.94 4.44
8.99 4.37
9.04 4.52
9.08 4.48
9.13 4.58
9.17 4.69
9.18 4.71
9.22 4.55
9.25 4.31
9.29 3.93
9.34 3.71
9.38 3.57
9.42 3.47
9.47 3.27
9.48 2.99
9.50 2.66
9.54 2.31
9.59 1.95
9.63 1.62
9.68 1.29
9.73 0.93
9.77 0.80
9.78 0.68
9.80 0.64
9.84 0.75
9.89 1.00
9.93 1.27
9.98 1.57
10.02 2.03
10.07 2.60
10.08 2.87
10.10 2.95
10.14 3.12
10.19 3.35
10.23 3.69
10.27 3.96
10.32 4.21
10.36 4.73
10.41 5.28
10.42 5.49
10.44 5.77
10.49 5.79
10.52 6.01
10.56 6.44
10.61 7.16
10.66 8.09
10.70 9.87
10.75 11.54
10.76 12.83
10.78 14.11
10.82 15.25
10.87 16.33
10.91 17.35
10.96 18.82
11.00 20.60
11.05 22.76
11.06 24.23
11.08 26.11
11.12 28.77
11.16 30.00
11.21 30.00
11.25 30.00
11.30 30.00
11.34 30.00
11.38 30.00
11.40 30.00
11.42 30.00
11.46 30.00
11.50 29.27
11.55 28.52
11.59 27.60
11.63 26.50
11.68 25.38
11.72 24.05
11.77 22.81
11.78 22.27
11.81 21.62
11.85 20.62
11.89 18.59
11.93 17.31
11.98 16.28
12.02 14.10
12.07 12.92
12.08 11.66
12.10 10.40
12.14 9.13
12.19 7.91
12.23 6.15
12.28 4.45
12.33 3.04
12.37 2.02
12.38 1.44
12.41 1.00
12.44 0.84
12.49 0.49
12.53 0.30
12.57 0.03
12.62 0.10
12.66 -0.09
12.71 0.03
12.72 -0.06
12.74 -0.01
12.78 0.14
12.83 0.25
12.87 0.29
12.92 0.35
12.96 0.34
13.01 0.34
13.02 0.41
13.05 0.37
13.09 0.11
13.13 -0.21
13.17 -0.55
13.22 -0.79
13.27 -0.99
13.31 -1.61
13.32 -1.99
13.34 -2.02
13.38 -2.00
13.43 -2.45
13.47 -3.20
13.52 -4.28
13.57 -5.44
13.61 -6.49
13.62 -7.30
13.65 -8.05
13.69 -8.57
13.73 -9.05
13.77 -9.35
13.82 -9.69
13.86 -9.76
13.90 -10.07
13.92 -10.20
13.94 -10.78
13.98 -10.72
14.02 -10.59
14.07 -9.98
14.12 -9.53
14.16 -8.76
14.18 -8.06
14.20 -7.51
14.24 -6.51
14.28 -5.46
14.33 -4.59
14.37 -3.78
14.42 -3.02
14.46 -2.23
14.50 -1.57
14.52 -1.11
14.54 -0.64
14.58 -0.46
14.61 -0.08
14.63 0.27
14.66 0.32
14.70 0.79
14.75 1.08
14.79 1.05
14.84 1.13
14.88 1.08
14.93 1.16
14.94 1.21
14.96 1.01
15.00 1.17
15.05 1.01
15.09 1.22
15.14 1.24
15.18 1.23
15.23 1.22
15.24 1.20
15.27 1.20
15.31 1.18
15.35 1.17
15.39 1.12
15.43 1.12
15.48 1.20
15.52 1.07
15.57 1.09
15.58 1.16
15.60 1.02
15.64 1.03
15.69 1.18
15.73 1.09
15.78 1.37
15.82 1.59
15.87 1.76
15.88 1.85
15.91 1.91
15.94 2.58
15.99 2.90
16.03 3.71
16.07 4.46
16.12 5.01
16.17 5.29
16.18 5.32
16.20 5.47
16.24 5.39
16.29 5.14
16.33 4.84
16.38 4.81
16.42 4.75
16.47 4.69
16.48 4.71
16.50 4.58
16.55 4.58
16.59 4.57
16.63 4.61
16.68 4.47
16.72 4.30
16.77 4.18
16.78 4.01
16.80 3.86
16.84 3.58
16.89 3.52
16.93 3.29
16.97 3.20
17.02 3.18
17.06 3.26
17.11 3.26
17.12 3.26
17.15 3.29
17.18 3.29
17.23 3.39
17.27 3.38
17.32 3.38
17.36 3.36
17.40 3.37
17.42 3.32
17.44 3.32
17.48 3.29
17.53 3.29
17.57 3.28
17.62 3.23
17.65 3.15
17.69 3.14
17.74 3.18
17.78 3.20
17.83 3.19
17.84 3.19
17.86 3.14
17.90 3.12
17.94 3.07
17.99 3.01
18.04 2.93
18.09 2.87
18.13 2.88
18.14 2.86
18.16 2.87
18.20 2.85
18.25 2.83
18.30 2.87
18.34 2.97
18.38 3.05
18.40 3.05
18.43 3.14
18.46 3.37
18.51 3.47
18.55 3.79
18.60 3.92
18.64 4.29
18.68 4.32
18.69 4.40
18.72 4.69
18.77 4.74
18.81 4.90
18.85 5.05
18.90 5.00
18.94 4.55
18.99 4.22
19.00 4.01
19.03 3.77
19.07 3.67
19.10 3.68
19.15 3.71
19.20 3.54
19.24 2.99
19.29 2.37
19.30 1.92
19.32 1.52
19.36 1.20
19.41 1.00
19.45 0.95
19.50 0.87
19.54 0.97
19.58 1.14
19.60 1.45
19.62 1.63
19.66 1.63
19.70 1.83
19.70 2.03
19.74 2.11
19.79 2.38
19.84 2.89
19.88 3.51
19.93 4.26
19.94 4.69
19.97 4.89
20.00 4.86
20.04 5.22
20.09 5.69
20.14 6.10
20.18 6.72
20.23 7.60
20.24 8.24
20.26 8.68
20.30 9.10
20.34 9.61
20.39 9.97
20.43 10.68
20.48 11.39
20.53 12.37
20.54 13.05
20.58 13.78
20.61 14.81
20.65 15.95
20.69 17.13
20.74 18.09
20.79 19.69
20.84 21.68
20.85 23.97
20.86 25.95
20.91 28.74
20.95 30.00
20.99 30.00
21.04 30.00
21.08 30.00
21.13 30.00
21.14 30.00
21.16 30.00
21.20 30.00
21.25 30.00
21.29 30.00
21.33 30.00
21.38 29.11
21.43 27.94
21.44 27.50
21.46 26.58
21.51 25.91
21.55 25.21
21.59 23.95
21.64 22.80
21.68 21.52
21.73 20.03
21.74 16.88
21.76 16.76
21.80 16.57
21.85 15.90
21.89 15.03
21.94 13.85
21.98 12.58
22.02 10.90
22.07 8.82
22.08 7.79
22.10 6.06
22.14 4.83
22.19 4.23
22.23 3.50
22.28 2.98
22.33 2.26
22.37 1.86
22.38 1.56
22.41 1.61
22.45 1.50
22.49 1.25
22.54 1.19
22.58 0.90
22.63 0.85
22.64 0.87
22.66 0.79
22.70 0.69
22.74 0.67
22.75 0.34
22.78 0.29
22.83 0.19
22.88 0.10
22.92 -0.28
22.97 -0.47
22.98 -0.75
23.00 -0.77
23.04 -0.88
23.09 -0.96
23.13 -1.27
23.18 -1.22
23.23 -1.49
23.27 -1.61
23.28 -1.95
23.32 -1.91
23.35 -2.03
23.39 -2.17
23.43 -2.22
23.47 -2.38
23.52 -2.51
23.56 -2.72
23.61 -2.87
23.62 -2.96
23.64 -2.98
23.68 -3.13
23.72 -3.10
23.77 -2.97
23.81 -2.84
23.86 -2.76
23.90 -2.73
23.95 -2.62
23.96 -2.55
23.99 -2.67
24.03 -2.67
24.07 -2.76
24.11 -2.86
24.16 -2.73
24.20 -2.80
24.24 -2.70
24.26 -2.39
24.28 -2.13
24.33 -2.62
24.37 -2.79
24.42 -3.04
24.46 -2.72
24.50 -2.05
24.52 -2.45
24.54 -2.95
24.58 -2.88
24.62 -3.75
24.67 -4.17
24.71 -4.19
24.76 -4.04
24.80 -3.89
24.84 -4.97
24.86 -5.24
24.88 -5.20
24.92 -5.28
24.97 -5.42
25.01 -4.74
25.06 -5.59
25.10 -6.59
25.15 -6.99
25.16 -7.92
25.18 -7.77
25.22 -7.13
25.26 -7.40
25.31 -7.79
25.36 -7.26
25.40 -7.98
25.42 -7.90
25.44 -7.27
25.49 -7.88
25.53 -9.00
25.58 -8.91
25.62 -9.86
25.67 -10.02
25.68 -10.36
25.70 -9.97
25.74 -9.91
25.79 -10.18
25.83 -10.19
25.87 -9.79
25.92 -9.05
25.96 -8.07
26.01 -7.26
26.02 -6.55
26.04 -6.22
26.08 -5.80
26.13 -5.29
26.17 -5.32
26.22 -5.14
26.26 -4.88
26.30 -4.79
26.32 -4.81
26.34 -4.79
26.38 -4.69
26.43 -4.52
26.48 -4.27
26.52 -3.73
26.56 -3.17
26.58 -2.60
26.60 -2.38
26.64 -1.80
26.68 -1.18
26.73 -0.66
26.77 -0.14
26.81 0.21
26.85 0.59
26.90 1.03
26.95 1.38
26.96 1.59
26.98 1.45
27.02 1.47
27.07 1.65
27.11 2.28
27.16 3.26
27.21 4.44
27.22 5.41
27.25 6.05
27.28 6.50
27.33 7.10
27.37 7.92
27.41 8.58
27.46 9.61
27.50 11.05
27.55 12.06
27.56 13.49
27.58 14.14
27.63 14.36
27.67 14.84
27.72 15.17
27.76 15.48
27.81 15.57
27.82 15.55
27.86 14.72
27.89 13.26
27.92 11.42
27.97 9.24
28.02 7.14
28.07 5.67
28.11 3.83
28.12 3.11
28.14 3.00
28.18 1.47
28.22 1.06
28.27 -0.11
28.31 -0.31
28.36 -0.73
28.40 -1.11
28.45 -0.69
28.46 -0.99
28.49 -0.83
28.53 -0.43
28.57 0.46
28.61 -0.17
28.66 0.50
28.70 0.54
28.75 0.82
28.76 0.85
28.78 -0.74
28.82 -0.45
28.86 -0.37
28.91 0.10
28.95 0.29
29.00 0.62
29.04 1.05
29.09 1.41
29.10 1.37
29.13 1.61
29.17 2.40
29.21 1.96
29.25 2.44
29.30 2.36
29.34 3.26
29.38 2.82
29.40 3.20
29.42 3.17
29.46 4.09
29.50 4.32
29.55 4.59
29.59 5.58
29.64 5.91
29.68 5.80
29.72 5.68
29.74 5.56
29.77 5.33
29.80 4.93
29.85 4.51
29.89 4.07
29.94 3.70
29.98 3.36
30.02 3.32
30.07 3.20
30.08 3.15
30.10 2.83
30.15 2.94
30.19 2.89
30.24 2.85
30.29 2.90
30.33 2.72
30.34 2.62
30.38 2.55
30.41 2.53
30.45 2.61
30.49 2.69
30.54 2.80
30.58 2.88
30.62 2.55
30.67 2.18
30.68 1.68
30.70 1.37
30.74 0.86
30.79 0.57
30.83 0.18
30.88 -0.20
30.92 -0.52
30.97 -0.65
30.98 -0.75
31.01 -0.80
31.04 -0.63
31.09 -0.43
31.13 -0.24
31.17 0.14
31.22 0.58
31.26 1.04
31.31 1.57
31.32 1.89
31.34 2.20
31.39 2.52
31.43 2.74
31.48 3.07
31.52 3.62
31.57 3.87
31.58 3.90
31.61 3.71
31.65 3.85
31.69 4.26
31.73 4.77
31.78 5.17
31.82 5.79
31.87 6.32
31.88 6.65
31.90 6.86
31.94 7.50
31.99 8.14
32.03 9.14
32.07 10.53
32.12 12.47
32.17 13.85
32.18 15.23
32.21 16.35
32.25 17.41
32.29 18.88
32.33 20.60
32.38 22.59
32.42 24.77
32.46 26.33
32.48 28.09
32.50 29.41
32.54 30.00
32.59 30.00
32.63 30.00
32.67 30.00
32.72 29.22
32.77 28.39
32.78 26.88
32.80 26.45
32.84 26.08
32.88 25.56
32.93 24.64
32.98 23.70
33.02 22.34
33.07 21.01
33.08 20.00
33.10 19.38
33.14 18.28
33.18 16.36
33.23 14.59
33.28 13.47
33.32 11.43
33.36 9.04
33.38 7.40
33.40 6.50
33.44 4.60
33.49 3.02
33.53 2.09
33.58 1.27
33.62 0.54
33.67 -0.22
33.68 -0.59
33.70 -0.68
33.74 -0.81
33.78 -1.06
33.83 -1.36
33.87 -1.58
33.92 -1.78
33.96 -1.84
34.01 -1.88
34.02 -1.89
34.04 -1.91
34.08 -2.09
34.12 -2.15
34.17 -2.07
34.22 -1.89
34.26 -1.66
34.28 -1.26
34.30 -1.13
34.34 -1.08
34.38 -0.86
34.43 -0.78
34.47 -0.87
34.52 -0.93
34.56 -1.16
34.61 -1.33
34.62 -1.54
34.64 -1.60
34.68 -1.75
34.73 -1.89
34.77 -2.40
34.82 -3.18
34.86 -3.94
34.91 -4.84
34.92 -5.59
34.94 -6.06
34.98 -6.45
35.03 -6.81
35.08 -7.38
35.12 -7.82
35.16 -8.73
35.21 -9.86
35.22 -10.57
35.24 -11.33
35.28 -11.06
35.33 -11.09
35.38 -10.93
35.42 -10.64
35.47 -9.97
35.51 -8.99
35.52 -8.27
35.54 -7.55
35.58 -6.74
35.63 -5.99
35.67 -5.29
35.72 -4.55
35.76 -3.60
35.81 -2.75
35.82 -2.23
35.84 -2.16
35.88 -1.37
35.93 -0.95
35.97 -0.50
36.01 -0.03
36.06 0.06
36.10 0.63
36.15 0.86
36.16 0.93
36.18 0.84
36.22 0.90
36.27 1.02
36.31 1.12
36.36 1.22
36.41 1.30
36.42 1.25
36.44 1.21
36.48 1.10
36.53 1.18
36.57 1.14
36.62 0.97
36.66 0.65
36.71 0.45
36.72 0.18
36.75 0.38
36.79 0.15
36.83 0.23
36.87 0.19
36.91 0.16
36.96 0.42
37.00 0.86
37.02 1.08
37.04 0.91
37.08 1.04
37.12 1.33
37.17 1.66
37.21 2.67
37.26 3.95
37.30 4.51
37.34 4.95
37.39 5.31
37.40 5.53
37.42 5.70
37.47 5.79
37.51 5.61
37.56 5.51
37.60 5.31
37.65 5.25
37.66 5.21
37.68 5.24
37.72 5.13
37.77 5.14
37.82 5.13
37.86 5.11
37.91 5.12
37.92 4.97
37.94 5.02
37.98 4.95
38.03 4.95
38.07 4.96
38.12 4.97
38.17 4.95
38.18 4.96
38.20 4.91
38.24 4.95
38.29 4.95
38.33 4.92
38.37 4.93
38.42 4.93
38.47 4.89
38.51 4.85
38.52 4.79
38.54 4.80
38.58 4.82
38.63 4.75
38.67 4.75
38.71 4.75
38.76 4.72
38.80 4.68
38.85 4.65
38.86 4.63
38.88 4.63
38.92 4.58
38.96 4.43
39.01 4.42
39.06 4.37
39.10 4.34
39.14 4.17
39.16 4.20
39.18 4.16
39.22 4.13
39.26 4.04
39.31 4.03
39.35 3.99
39.40 3.76
39.44 3.69
39.48 3.58
39.50 3.58
39.52 3.57
39.56 3.55
39.61 3.64
39.66 3.65
39.70 3.84
39.75 3.97
39.76 4.17
39.78 4.17
39.82 4.39
39.87 4.47
39.92 4.54
39.96 4.62
39.98 4.63
40.01 4.70
40.04 4.68
40.09 4.82
40.13 4.97
40.18 4.95
40.22 5.09
40.27 4.63
40.32 4.26
40.33 3.90
40.34 3.59
40.38 3.56
40.43 3.61
40.47 3.71
40.52 3.69
40.56 3.38
40.61 2.96
40.62 2.71
40.65 2.40
40.69 2.06
40.73 1.64
40.78 1.40
40.82 1.25
40.87 1.31
40.88 1.36
40.90 1.34
40.94 1.40
40.99 1.66
41.03 2.10
41.08 2.52
41.12 3.08
41.16 3.66
41.18 3.88
41.20 3.89
41.24 3.96
41.29 4.27
41.33 4.68
41.37 5.21
41.42 5.83
41.46 6.70
41.50 7.53
41.52 8.04
41.54 8.19
41.58 8.47
41.62 8.87
41.67 9.45
41.71 10.00
41.76 10.74
41.80 11.70
41.85 12.53
41.86 13.35
41.88 14.39
41.92 15.19
41.96 16.05
42.01 17.02
42.06 18.39
42.10 20.29
42.15 22.80
42.16 25.17
42.18 26.81
42.22 29.33
42.27 30.00
42.32 30.00
42.36 30.00
42.40 30.00
42.42 30.00
42.44 30.00
42.48 30.00
42.52 30.00
42.57 30.00
42.62 30.00
42.66 29.17
42.71 28.60
42.72 28.10
42.74 27.76
42.78 27.45


==> matlabPlots/control/delta_obs_2.txt <==
0.00 -0.00
0.03 -1.36
0.06 -1.70
0.10 3.05
0.13 6.34
0.16 7.59
0.20 8.23
0.25 8.46
0.30 8.46
0.35 8.56
0.39 8.44
0.40 8.26
0.42 8.01
0.46 7.96
0.50 7.67
0.55 6.34
0.59 6.18
0.64 5.85
0.68 5.43
0.70 5.05
0.73 4.94
0.76 4.78
0.81 4.69
0.85 4.62
0.90 4.74
0.94 4.98
0.99 5.26
1.00 5.38
1.02 5.63
1.06 5.91
1.11 6.16
1.15 6.32
1.20 6.35
1.24 6.50
1.28 6.56
1.30 6.70
1.33 6.73
1.36 6.82
1.41 7.03
1.45 7.12
1.50 7.32
1.54 7.49
1.59 7.49
1.60 7.24
1.62 7.00
1.66 6.68
1.70 6.29
1.75 5.95
1.80 5.85
1.84 6.03
1.88 6.35
1.90 6.58
1.92 6.67
1.96 6.92
2.01 7.09
2.05 7.37
2.10 7.45
2.14 7.40
2.18 7.29
2.20 7.23
2.22 7.21
2.26 7.04
2.31 6.87
2.36 6.73
2.40 6.63
2.44 7.67
2.49 8.73
2.50 9.20
2.52 9.32
2.57 8.94
2.61 8.34
2.65 7.49
2.70 6.19
2.74 5.49
2.79 5.15
2.80 5.01
2.82 5.03
2.86 4.64
2.91 4.68
2.95 4.53
3.00 4.40
3.04 4.38
3.09 4.36
3.10 4.32
3.12 4.35
3.17 4.36
3.21 4.06
3.25 3.79
3.30 3.51
3.34 3.33
3.39 3.26
3.40 3.18
3.42 3.08
3.47 2.99
3.51 2.95
3.55 2.66
3.60 2.29
3.64 1.80
3.69 1.33
3.70 0.95
3.72 0.77
3.76 0.73
3.81 0.73
3.85 0.81
3.90 0.86
3.94 1.06
3.99 1.31
4.00 1.52
4.02 1.66
4.06 1.87
4.11 2.12
4.16 2.36
4.20 2.87
4.25 3.29
4.26 3.63
4.28 3.77
4.32 3.88
4.37 4.19
4.42 4.53
4.46 5.19
4.50 5.63
4.52 5.82
4.54 5.66
4.58 5.84
4.62 6.38
4.67 7.44
4.71 8.83
4.76 10.47
4.80 12.20
4.84 13.76
4.86 15.30
4.88 16.69
4.92 18.21
4.96 19.36
5.01 20.81
5.05 22.01
5.10 23.21
5.15 24.62
5.19 25.91
5.20 27.23
5.24 26.45
5.27 27.89
5.31 28.77
5.36 29.63
5.40 28.92
5.44 29.73
5.49 30.00
5.50 29.33
5.52 29.48
5.56 30.00
5.61 30.00
5.65 29.42
5.70 29.37
5.74 29.93
5.78 29.97
5.79 30.00
5.82 29.43
5.87 30.00
5.91 29.11
5.95 29.63
6.00 27.70
6.04 25.90
6.09 24.62
6.10 24.09
6.12 24.09
6.16 22.41
6.21 19.60
6.25 17.65
6.30 13.83
6.34 2.44
6.39 -10.59
6.40 -13.41
6.42 -13.03
6.46 -16.04
6.51 -19.24
6.55 -21.90
6.59 -22.84
6.64 -26.97
6.68 -27.61
6.73 -30.00
6.77 -27.10
6.79 -22.53
6.81 -22.78
6.85 -23.61
6.90 -28.32
6.95 -30.00
6.96 -30.00
6.98 -30.00
7.02 -30.00
7.07 -30.00
7.11 -30.00
7.16 -30.00
7.21 -30.00
7.22 -30.00
7.25 -30.00
7.28 -30.00
7.33 -30.00
7.37 -30.00
7.41 -30.00
7.46 -30.00
7.50 -30.00
7.52 -30.00
7.54 -20.09
7.58 -22.85
7.63 -27.69
7.68 -29.24
7.72 -28.87
7.76 -28.35
7.78 -27.61
7.80 -27.00
7.84 -26.72
7.89 -25.34
7.94 -23.89
7.98 -22.74
8.02 -21.43
8.04 -20.78
8.06 -20.48
8.10 -19.53
8.14 -18.35
8.19 -16.96
8.24 -15.97
8.28 -14.22
8.33 -12.92
8.34 -11.89
8.36 -11.03
8.40 -9.53
8.45 -8.04
8.49 -6.06
8.54 -4.88
8.58 -3.55
8.63 -2.83
8.64 -2.28
8.66 -2.01
8.70 -1.50
8.75 -1.28
8.80 -1.24
8.84 -0.89
8.89 -0.83
8.90 -0.80
8.92 -0.81
8.96 -0.31
9.00 -0.39
9.05 -0.37
9.09 -0.22
9.14 -0.26
9.18 -0.15
9.22 -0.06
9.24 0.24
9.27 0.16
9.30 0.20
9.35 0.22
9.39 0.16
9.44 0.22
9.48 0.16
9.53 0.21
9.54 0.20
9.56 0.20
9.60 0.21
9.65 0.25
9.69 0.29
9.74 0.35
9.78 0.65
9.83 0.69
9.84 0.92
9.87 0.95
9.90 1.23
9.95 1.37
10.00 1.29
10.04 1.67
10.08 1.78
10.10 1.89
10.12 1.98
10.16 1.88
10.21 2.08
10.25 2.20
10.30 2.19
10.34 2.14
10.38 2.07
10.43 1.71
10.44 1.31
10.48 0.94
10.51 0.47
10.55 0.04
10.59 -0.34
10.64 -0.77
10.68 -0.93
10.73 -1.08
10.74 -1.19
10.76 -1.23
10.80 -1.05
10.85 -0.68
10.89 -0.21
10.93 0.21
10.98 0.69
11.02 1.37
11.07 2.09
11.08 2.47
11.11 2.65
11.14 2.81
11.19 3.34
11.23 3.66
11.27 3.96
11.32 4.33
11.37 4.74
11.41 5.31
11.42 5.47
11.44 5.41
11.48 5.54
11.53 5.71
11.57 6.45
11.61 7.33
11.66 8.20
11.70 9.35
11.75 10.69
11.76 11.64
11.78 12.49
11.82 14.03
11.87 16.37
11.91 18.99
11.96 20.78
12.00 21.47
12.05 21.29
12.06 20.49
12.08 19.87
12.12 18.68
12.17 17.44
12.21 16.02
12.25 14.60
12.30 12.85
12.34 10.88
12.39 9.00
12.40 7.70
12.42 6.82
12.46 5.94
12.51 5.09
12.55 4.25
12.60 3.65
12.64 3.42
12.68 3.14
12.70 3.01
12.72 2.99
12.76 2.87
12.81 2.69
12.86 2.44
12.90 2.02
12.94 1.71
12.96 1.46
12.99 1.23
13.02 0.79
13.07 0.51
13.11 0.23
13.16 0.02
13.20 -0.27
13.24 -0.48
13.26 -0.42
13.28 -0.33
13.32 -0.47
13.37 -1.09
13.41 -1.75
13.46 -2.42
13.50 -3.22
13.54 -4.50
13.59 -6.11
13.60 -6.82
13.62 -7.15
13.66 -6.13
13.70 -5.48
13.75 -4.98
13.79 -4.13
13.84 -3.92
13.88 -3.41
13.92 -5.01
13.94 -5.41
13.96 -6.78
14.00 -5.69
14.05 -5.43
14.09 -6.97
14.13 -6.44
14.18 -7.56
14.22 -5.84
14.27 -5.19
14.28 -6.76
14.30 -4.90
14.34 -4.45
14.39 -6.03
14.43 -3.85
14.48 -2.52
14.53 -2.37
14.57 -0.15
14.58 2.84
14.60 3.54
14.64 6.30
14.68 10.46
14.73 15.94
14.78 15.87
14.82 18.95
14.87 20.23
14.88 21.90
14.90 21.44
14.94 21.41
14.98 18.33
15.03 19.80
15.07 19.67
15.12 19.75
15.16 14.20
15.21 18.02
15.22 22.80
15.24 23.86
15.28 25.75
15.33 26.63
15.37 27.61
15.42 26.98
15.46 28.23
15.50 29.95
15.52 30.00
15.54 30.00
15.58 30.00
15.62 30.00
15.67 30.00
15.71 30.00
15.76 30.00
15.80 30.00
15.85 30.00
15.86 30.00
15.88 30.00
15.92 30.00
15.96 30.00
16.01 30.00
16.05 30.00
16.10 29.49
16.14 28.75
16.18 27.61
16.23 26.62
16.24 26.27
16.26 25.66
16.30 24.71
16.35 23.60
16.39 22.60
16.43 21.55
16.48 20.50
16.52 18.78
16.57 17.30
16.58 16.13
16.60 15.55
16.65 14.08
16.69 12.00
16.73 10.53
16.78 9.10
16.82 7.08
16.87 5.21
16.88 3.92
16.90 3.62
16.94 3.04
16.99 2.54
17.03 1.89
17.07 1.53
17.12 1.03
17.16 0.21
17.21 -0.21
17.22 -0.24
17.24 -0.41
17.28 -0.82
17.33 -1.05
17.37 -1.39
17.41 -1.45
17.46 -1.59
17.50 -1.71
17.55 -2.04
17.56 -2.10
17.58 -2.13
17.62 -2.24
17.67 -2.34
17.72 -2.44
17.76 -2.53
17.81 -2.62
17.82 -2.66
17.84 -2.69
17.88 -2.74
17.92 -2.76
17.97 -2.80
18.01 -3.01
18.06 -2.96
18.10 -2.92
18.14 -2.84
18.16 -2.82
18.18 -2.84
18.22 -2.77
18.26 -2.66
18.31 -2.62
18.35 -2.44
18.40 -2.33
18.44 -2.14
18.48 -1.99
18.50 -1.65
18.52 -1.65
18.56 -1.51
18.61 -1.40
18.65 -1.00
18.69 -0.79
18.74 -0.24
18.78 -0.18
18.83 0.20
18.84 0.23
18.86 0.27
18.90 0.40
18.94 0.61
18.99 0.65
19.03 0.65
19.08 0.66
19.12 0.72
19.16 0.75
19.18 0.76
19.21 0.92
19.24 0.82
19.28 0.88
19.33 0.90
19.38 0.90
19.42 0.92
19.46 0.91
19.48 0.92
19.50 0.94
19.54 0.91
19.58 0.91
19.63 0.90
19.67 0.93
19.72 0.94
19.76 0.94
19.81 0.99
19.82 0.99
19.84 0.95
19.88 0.98
19.92 0.95
19.97 0.97
20.02 0.96
20.06 0.97
20.09 0.94
20.13 0.94
20.17 0.93
20.22 0.95
20.27 0.88
20.31 0.91
20.33 0.89
20.34 0.86
20.38 0.88
20.43 0.83
20.47 0.85
20.51 0.84
20.56 0.79
20.61 0.77
20.65 0.75
20.66 0.71
20.68 0.72
20.72 0.70
20.77 0.66
20.82 0.66
20.86 0.59
20.91 0.53
20.92 0.55
20.95 0.55
20.98 0.53
21.02 0.46
21.07 0.27
21.11 0.30
21.16 0.32
21.20 0.28
21.24 0.31
21.26 0.28
21.28 0.29
21.32 0.33
21.37 0.25
21.41 0.25
21.45 0.25
21.50 0.24
21.55 0.26
21.59 0.16
21.60 0.18
21.62 0.22
21.66 0.16
21.70 0.19
21.75 0.18
21.80 0.21
21.84 0.26
21.89 0.32
21.90 0.34
21.92 0.36
21.96 0.43
22.01 0.64
22.05 0.71
22.10 0.83
22.14 1.11
22.18 1.22
22.20 1.47
22.23 1.56
22.26 1.80
22.31 1.98
22.36 2.29
22.40 2.52
22.45 2.84
22.46 2.99
22.48 2.99
22.52 3.28
22.56 3.41
22.61 3.63
22.65 3.51
22.70 3.61
22.74 3.58
22.78 3.34
22.80 3.08
22.82 2.88
22.86 2.70
22.91 2.55
22.96 2.42
23.00 2.15
23.04 1.74
23.06 1.68
23.08 1.58
23.12 1.70
23.16 1.81
23.21 1.78
23.25 1.70
23.30 1.64
23.34 1.54
23.39 1.49
23.40 1.36
23.42 1.41
23.46 1.80
23.51 2.06
23.56 2.25
23.60 2.52
23.64 2.87
23.69 3.38
23.70 3.87
23.72 4.29
23.76 4.93
23.81 5.79
23.85 6.67
23.89 7.55
23.94 8.40
23.98 8.99
24.03 9.33
24.04 9.46
24.06 9.46
24.10 9.56
24.15 9.96
24.20 10.62
24.24 10.86
24.29 10.85
24.31 10.83
24.32 10.83
24.36 10.88
24.41 10.79
24.45 10.73
24.50 10.76
24.54 10.65
24.58 10.64
24.60 10.67
24.62 10.70
24.66 10.77
24.70 12.30
24.75 13.61
24.79 14.28
24.84 14.30
24.88 13.53
24.93 12.56
24.94 11.80
24.96 11.37
25.00 10.83
25.04 10.35
25.09 9.94
25.13 9.55
25.18 9.06
25.22 8.89
25.24 8.58
25.26 8.60
25.30 8.17
25.34 7.78
25.39 7.65
25.44 7.44
25.48 7.31
25.52 6.92
25.57 7.09
25.58 7.08
25.60 7.11
25.64 7.33
25.69 7.32
25.73 7.89
25.77 8.23
25.82 8.33
25.86 8.37
25.91 8.23
25.92 7.96
25.94 7.66
25.99 7.52
26.03 7.50
26.08 7.59
26.12 7.66
26.16 7.90
26.20 8.06
26.22 8.28
26.24 8.50
26.28 8.67
26.33 8.94
26.37 9.16
26.42 9.45
26.47 9.80
26.48 9.98
26.50 10.17
26.54 10.39
26.59 10.56
26.64 10.84
26.68 11.18
26.73 11.46
26.74 11.63
26.77 11.79
26.80 12.03
26.85 12.41
26.89 12.70
26.93 13.14
26.98 13.73
27.02 14.76
27.07 15.53
27.08 16.26
27.10 17.05
27.14 18.14
27.18 19.53
27.22 20.85
27.23 21.94
27.26 22.83
27.31 23.72
27.35 25.11
27.39 25.87
27.44 26.59
27.48 26.75
27.53 26.58
27.54 25.63
27.57 25.79
27.60 25.98
27.65 25.89
27.69 26.16
27.74 26.35
27.78 26.37
27.83 25.95
27.84 26.13
27.86 24.71
27.90 25.25
27.95 25.66
27.99 26.47
28.03 25.98
28.08 26.17
28.12 26.00
28.17 24.27
28.18 24.04
28.21 22.07
28.25 21.49
28.29 20.43
28.33 19.94
28.38 18.93
28.43 17.16
28.47 15.98
28.48 15.59
28.50 12.95
28.54 9.25
28.59 -0.19
28.63 -12.28
28.68 -14.55
28.72 -14.05
28.76 -14.30
28.78 -14.94
28.80 -15.48
28.84 -18.00
28.88 -23.07
28.93 -26.31
28.98 -29.39
29.02 -25.79
29.07 -20.55
29.08 -20.20
29.10 -20.01
29.14 -23.02
29.19 -28.12
29.23 -30.00
29.27 -30.00
29.31 -30.00
29.36 -30.00
29.40 -30.00
29.45 -30.00
29.46 -30.00
29.49 -30.00
29.52 -30.00
29.57 -30.00
29.62 -30.00
29.66 -30.00
29.71 -30.00
29.72 -30.00
29.74 -30.00
29.78 -29.97
29.82 -29.62
29.87 -28.57
29.91 -27.51
29.96 -26.98
30.00 -25.78
30.05 -24.91
30.06 -24.46
30.09 -23.78
30.12 -22.29
30.17 -21.63
30.21 -20.60
30.26 -19.64
30.30 -18.18
30.35 -16.75
30.36 -15.75
30.38 -15.23
30.42 -14.29
30.47 -13.30
30.51 -11.60
30.56 -10.24
30.60 -8.58
30.65 -6.15
30.66 -4.84
30.69 -4.27
30.72 -3.60
30.77 -2.88
30.82 -2.18
30.86 -1.82
30.90 -1.30
30.95 -0.68
30.96 -0.65
30.98 -0.48
31.02 -0.36
31.07 -0.13
31.11 -0.16
31.15 -0.14
31.20 -0.12
31.24 -0.12
31.29 -0.02
31.30 -0.07
31.33 -0.02
31.36 0.02
31.40 -0.01
31.45 0.06
31.49 0.09
31.54 0.11
31.58 0.16
31.62 0.19
31.64 0.17
31.66 0.19
31.70 0.24
31.74 0.19
31.79 0.25
31.84 0.24
31.88 0.29
31.93 0.62
31.94 0.62
31.96 0.62
32.00 0.67
32.05 0.86
32.10 1.21
32.14 1.62
32.19 1.68
32.20 2.05
32.22 2.05
32.26 2.35
32.30 2.49
32.35 2.80
32.39 2.89
32.43 3.24
32.48 3.42
32.52 3.28
32.57 3.17
32.58 2.92
32.60 2.76
32.64 2.77
32.69 2.68
32.73 2.30
32.77 1.89
32.82 1.36
32.86 0.88
32.91 0.51
32.92 0.20
32.94 0.06
32.99 0.17
33.03 0.25
33.08 0.47
33.12 0.74
33.16 1.27
33.21 1.78
33.22 2.06
33.24 2.25
33.28 2.72
33.33 3.08
33.38 3.45
33.42 3.77
33.46 4.09
33.51 4.57
33.52 4.67
33.54 4.63
33.59 4.66
33.63 5.10
33.67 5.96
33.72 6.49
33.77 7.11
33.81 7.91
33.82 8.30
33.84 8.57
33.88 8.90
33.93 9.52
33.97 10.51
34.02 12.03
34.06 15.09
34.11 18.19
34.12 19.99
34.14 21.12
34.18 20.99
34.23 20.45
34.27 19.60
34.32 18.36
34.36 16.64
34.40 14.87
34.42 13.56
34.45 12.68
34.49 11.29
34.52 9.81
34.57 8.27
34.61 6.88
34.66 5.71
34.70 4.63
34.74 4.05
34.76 3.47
34.78 3.41
34.83 3.02
34.87 2.63
34.92 2.39
34.96 2.19
35.01 1.98
35.02 1.82
35.04 1.73
35.08 1.66
35.13 1.61
35.17 1.49
35.21 1.30
35.26 0.99
35.31 0.67
35.32 0.38
35.34 0.33
35.38 0.29
35.43 0.05
35.47 -0.19
35.51 -0.47
35.56 -0.90
35.60 -1.61
35.65 -2.33
35.66 -3.05
35.68 -3.55
35.72 -4.63
35.77 -5.51
35.81 -6.29
35.86 -6.15
35.90 -6.62
35.95 -7.25
35.96 -6.30
35.98 -6.08
36.02 -5.88
36.07 -5.27
36.11 -4.81
36.16 -4.87
36.20 -7.50
36.25 -6.75
36.26 -6.43
36.28 -6.64
36.33 -7.68
36.37 -6.62
36.41 -5.82
36.46 -7.26
36.50 -10.38
36.55 -7.70
36.56 -4.11
36.58 -4.46
36.62 -3.10
36.67 -1.80
36.71 -4.96
36.76 0.31
36.81 3.88
36.82 6.54
36.84 8.99
36.88 13.88
36.93 14.18
36.97 16.37
37.02 19.34
37.07 20.67
37.08 20.75
37.12 20.50
37.15 20.57
37.19 21.21
37.23 20.75
37.28 21.29
37.32 21.86
37.37 22.63
37.38 21.43
37.40 23.69
37.44 26.19
37.49 27.93
37.53 29.02
37.58 27.67
37.62 28.46
37.67 30.00
37.68 30.00
37.70 30.00
37.74 30.00
37.78 30.00
37.83 30.00
37.87 30.00
37.92 30.00
37.96 30.00
38.00 30.00
38.02 30.00
38.04 30.00
38.08 30.00
38.13 30.00
38.18 30.00
38.22 30.00
38.27 29.56
38.28 29.48
38.32 29.29
38.35 28.52
38.38 27.63
38.43 26.51
38.47 25.89
38.52 25.32
38.56 24.14
38.60 23.39
38.62 22.40
38.64 21.52
38.68 20.87
38.72 19.64
38.77 18.35
38.82 16.93
38.86 13.81
38.91 12.77
38.92 12.10
38.95 11.46
38.99 10.58
39.02 9.15
39.07 7.91
39.11 6.52
39.16 4.43
39.21 3.37
39.22 2.50
39.24 2.08
39.28 1.76
39.32 1.29
39.37 0.96
39.38 0.69
39.40 0.55
39.44 0.15
39.49 0.11
39.53 -0.14
39.58 -0.69
39.62 -0.79
39.67 -0.89
39.68 -1.28
39.70 -1.24
39.74 -1.39
39.79 -1.52
39.84 -1.64
39.88 -1.77
39.92 -1.95
39.97 -2.12
39.98 -2.14
40.00 -2.20
40.05 -2.27
40.09 -2.29
40.13 -2.34
40.18 -2.40
40.22 -2.39
40.27 -2.38
40.28 -2.36
40.30 -2.42
40.34 -2.34
40.39 -2.28
40.43 -2.24
40.48 -2.35
40.52 -2.25
40.57 -2.14
40.58 -2.06
40.60 -2.00
40.64 -1.90
40.69 -1.82
40.73 -1.70
40.77 -1.52
40.82 -1.00
40.87 -0.81
40.88 -0.51
40.90 -0.52
40.94 -0.09
40.99 0.00
41.03 0.44
41.08 0.45
41.12 0.55
41.17 0.81
41.18 0.80
41.21 0.85
41.24 0.74
41.29 0.83
41.33 0.82
41.38 0.84
41.42 0.77
41.47 0.85
41.48 0.82
41.50 0.81
41.54 0.80
41.58 0.86
41.63 0.81
41.67 0.81
41.72 0.78
41.76 0.82
41.80 0.83
41.82 0.80
41.85 0.82
41.88 0.79
41.93 0.80
41.97 0.81
42.01 0.78
42.06 0.79
42.11 0.78
42.12 0.78
42.14 0.77
42.18 0.77
42.23 0.77
42.27 0.78
42.32 0.75
42.36 0.73
42.41 0.73
42.42 0.72
42.45 0.70
42.48 0.69
42.53 0.68
42.57 0.66
42.62 0.60
42.66 0.63
42.71 0.58
42.72 0.56
42.74 0.55
42.78 0.55
42.83 0.52
42.87 0.54
42.91 0.45
42.96 0.45
43.00 0.38
43.05 0.43
43.06 0.36
43.09 0.30
43.13 0.28
43.17 0.28
43.22 0.31
43.26 0.27
43.31 0.23
43.32 0.26
43.34 0.17
43.38 0.14
43.43 0.17
43.47 0.16
43.51 0.16
43.56 0.20
43.61 0.14
43.65 0.15
43.66 0.15
43.69 0.21
43.73 0.12
43.77 0.17
43.81 0.15
43.86 0.17
43.90 0.16
43.95 0.13
43.96 0.14
43.98 0.15
44.02 0.19
44.07 0.20
44.11 0.25
44.15 0.29
44.20 0.39
44.24 0.67
44.28 0.70
44.30 0.76
44.33 0.92
44.37 0.98
44.41 1.27
44.45 1.33
44.50 1.67
44.54 1.85
44.59 2.22
44.60 2.34
44.62 2.52
44.66 2.70
44.70 2.61
44.75 2.64
44.80 2.87


==> matlabPlots/control/delta_obs_3.txt <==
0.00 -0.00
0.03 0.19
0.06 1.90
0.09 10.43
0.13 19.47
0.16 23.92
0.20 26.64
0.24 28.68
0.29 29.99
0.33 30.00
0.37 30.00
0.41 30.00
0.46 30.00
0.50 30.00
0.55 30.00
0.56 22.60
0.59 18.30
0.63 17.92
0.67 19.10
0.71 21.81
0.75 25.17
0.80 28.14
0.84 29.88
0.88 30.00
0.90 30.00
0.92 30.00
0.97 30.00
1.01 30.00
1.05 30.00
1.10 30.00
1.14 30.00
1.19 29.83
1.20 30.00
1.23 29.72
1.27 28.67
1.31 28.38
1.35 27.65
1.39 26.87
1.43 25.95
1.48 25.12
1.53 24.07
1.57 22.82
1.58 22.29
1.60 21.65
1.64 20.88
1.69 19.93
1.73 18.98
1.77 17.99
1.82 16.51
1.87 15.44
1.88 13.77
1.91 13.13
1.95 12.40
1.99 11.19
2.03 10.39
2.07 9.07
2.12 7.52
2.17 5.85
2.21 4.90
2.22 4.26
2.24 3.97
2.28 3.49
2.33 2.72
2.37 1.88
2.41 1.49
2.46 1.37
2.50 1.11
2.55 1.16
2.56 0.34
2.59 -0.59
2.62 -0.47
2.67 -0.48
2.71 -0.34
2.76 -0.20
2.81 -1.31
2.82 -1.15
2.84 0.04
2.88 0.00
2.92 0.11
2.97 0.21
3.01 0.15
3.06 0.27
3.10 0.67
3.14 0.51
3.16 -0.03
3.19 -0.14
3.22 -0.25
3.26 -0.61
3.31 -1.50
3.36 -0.19
3.40 0.30
3.42 -1.30
3.44 -0.34
3.48 -0.23
3.53 1.63
3.57 1.81
3.62 1.80
3.66 3.85
3.71 2.25
3.72 2.49
3.74 3.63
3.78 2.96
3.83 3.96
3.87 2.72
3.91 7.30
3.96 10.08
4.00 12.26
4.05 11.17
4.06 13.10
4.08 14.15
4.12 14.49
4.17 14.12
4.21 14.84
4.26 15.24
4.30 15.44
4.35 15.69
4.36 16.01
4.39 15.66
4.43 15.67
4.47 15.67
4.52 15.74
4.56 15.20
4.61 14.37
4.62 13.66
4.64 13.58
4.68 11.86
4.73 10.10
4.77 7.74
4.82 3.61
4.87 -1.74
4.88 -5.88
4.90 -8.55
4.95 -10.22
4.99 -11.13
5.04 -11.54
5.08 -11.21
5.12 -10.70
5.14 -10.30
5.17 -9.98
5.20 -9.50
5.25 -8.93
5.29 -8.33
5.33 -7.68
5.38 -6.83
5.43 -6.05
5.44 -5.50
5.46 -5.23
5.50 -4.63
5.55 -4.02
5.59 -3.36
5.63 -2.60
5.68 -1.73
5.72 -1.39
5.77 -0.88
5.78 -0.86
5.81 -0.71
5.85 -0.55
5.88 -0.60
5.93 -0.88
5.98 -1.19
6.02 -1.85
6.06 -2.26
6.08 -2.62
6.10 -2.79
6.14 -2.84
6.19 -2.71
6.23 -2.47
6.28 -2.05
6.32 -1.38
6.37 -0.79
6.38 -0.15
6.40 0.22
6.44 0.44
6.49 0.71
6.53 1.23
6.58 1.68
6.62 2.33
6.67 2.90
6.68 3.33
6.70 3.56
6.74 3.66
6.79 3.71
6.84 4.19
6.89 4.78
6.90 5.43
6.92 5.69
6.96 5.97
7.01 6.14
7.05 6.35
7.10 7.15
7.14 8.07
7.19 9.29
7.24 10.79
7.25 11.95
7.26 12.98
7.31 13.81
7.35 14.79
7.39 15.49
7.44 16.11
7.48 16.73
7.53 17.42
7.54 18.31
7.56 18.62
7.60 19.38
7.65 19.80
7.70 20.47
7.74 20.61
7.78 20.55
7.83 20.54
7.84 20.50
7.87 19.97
7.91 19.68
7.95 19.08
8.00 18.09
8.04 16.44
8.09 14.73
8.10 13.33
8.12 12.53
8.17 11.63
8.21 10.88
8.26 9.86
8.30 8.82
8.35 7.73
8.36 6.75
8.38 5.97
8.43 4.96
8.47 4.18
8.52 3.43
8.55 2.83
8.59 2.20
8.63 1.59
8.68 1.12
8.72 0.60
8.77 0.60
8.78 0.45
8.80 0.34
8.84 0.36
8.89 0.59
8.94 0.70
8.98 0.38
9.03 0.06
9.04 -0.18
9.06 -0.44
9.10 -0.74
9.15 -1.35
9.20 -2.29
9.24 -4.40
9.28 -6.45
9.33 -7.31
9.35 -7.51
9.36 -7.45
9.41 -6.84
9.45 -6.19
9.49 -5.86
9.54 -5.35
9.59 -5.00
9.60 -4.88
9.62 -4.97
9.66 -4.76
9.71 -4.82
9.75 -4.80
9.80 -4.77
9.84 -4.74
9.89 -4.70
9.90 -4.76
9.92 -4.67
9.96 -4.39
10.01 -4.21
10.05 -4.05
10.09 -3.79
10.14 -3.49
10.19 -2.93
10.20 -2.62
10.22 -2.32
10.26 -1.98
10.31 -1.66
10.35 -1.43
10.39 -1.23
10.44 -1.14
10.49 -1.27
10.50 -1.33
10.52 -1.32
10.57 -1.46
10.61 -1.59
10.66 -1.73
10.70 -1.67
10.75 -1.77
10.76 -1.85
10.78 -1.84
10.82 -1.55
10.87 -1.49
10.91 -1.35
10.96 -1.15
11.01 -0.87
11.05 -0.60
11.06 -0.61
11.09 -0.59
11.12 -0.45
11.17 -0.15
11.21 0.32
11.25 0.80
11.30 1.24
11.34 1.43
11.38 1.38
11.40 1.22
11.42 0.89
11.46 0.40
11.51 -0.02
11.55 -0.28
11.60 -0.40
11.65 -0.09
11.66 0.20
11.69 0.51
11.73 0.92
11.76 1.44
11.81 1.97
11.85 2.48
11.90 3.00
11.94 3.47
11.96 3.71
11.98 3.74
12.02 3.81
12.06 3.93
12.11 4.17
12.16 4.44
12.20 4.64
12.25 5.00
12.26 5.08
12.30 5.03
12.33 5.39
12.36 6.07
12.41 7.06
12.45 7.99
12.50 8.78
12.54 9.59
12.59 10.70
12.60 11.50
12.62 12.24
12.66 13.44
12.71 15.28
12.75 17.42
12.79 20.61
12.84 24.13
12.89 26.98
12.90 28.88
12.93 29.79
12.96 30.00
13.01 30.00
13.05 30.00
13.10 29.43
13.14 28.81
13.19 28.51
13.20 27.97
13.22 27.94
13.27 27.06
13.31 26.30
13.35 25.43
13.40 25.01
13.45 24.31
13.49 23.33
13.50 22.35
13.54 22.05
13.57 21.43
13.61 20.23
13.65 19.16
13.70 18.55
13.74 17.94
13.79 16.43
13.80 15.97
13.82 15.31
13.86 14.36
13.91 13.07
13.95 11.82
14.00 10.70
14.04 9.22
14.09 8.13
14.10 7.18
14.12 6.57
14.17 6.05
14.21 5.96
14.26 5.77
14.30 5.23
14.35 4.85
14.36 4.88
14.38 4.93
14.42 4.93
14.47 4.98
14.51 4.96
14.55 4.93
14.60 4.95
14.64 4.81
14.69 4.74
14.70 4.63
14.72 4.58
14.76 4.34
14.81 3.84
14.85 3.72
14.90 3.23
14.94 2.82
14.98 2.26
15.00 2.14
15.02 1.95
15.06 1.73
15.11 1.29
15.16 0.96
15.20 0.59
15.24 0.23
15.26 0.05
15.28 -0.13
15.32 -0.27
15.36 -0.19
15.41 0.09
15.46 0.55
15.50 1.08
15.55 1.52
15.56 1.82
15.59 2.00
15.62 2.15
15.66 2.17
15.71 1.94
15.75 1.68
15.80 1.27
15.84 0.85
15.88 0.30
15.93 -0.32
15.94 -0.78
15.96 -0.93
16.00 -1.09
16.05 -1.26
16.09 -1.63
16.13 -1.88
16.18 -2.30
16.23 -2.94
16.27 -3.68
16.28 -4.03
16.31 -4.31
16.35 -4.50
16.39 -4.79
16.43 -5.38
16.48 -6.32
16.53 -7.51
16.54 -8.23
16.56 -8.73
16.60 -9.03
16.65 -9.74
16.69 -10.60
16.73 -11.60
16.78 -12.62
16.82 -13.54
16.87 -14.43
16.88 -14.54
16.91 -14.52
16.95 -14.18
16.99 -13.47
17.03 -12.37
17.08 -11.86
17.13 -11.13
17.14 -10.61
17.16 -10.03
17.20 -9.43
17.25 -8.86
17.29 -8.30
17.33 -7.80
17.38 -7.39
17.43 -6.99
17.44 -6.48
17.46 -6.09
17.51 -5.57
17.55 -5.02
17.59 -4.02
17.64 -2.79
17.68 -1.15
17.73 0.21
17.74 1.15
17.76 1.48
17.81 1.80
17.85 2.03
17.90 2.42
17.94 2.87
17.99 3.46
18.00 3.64
18.02 3.65
18.06 3.81
18.11 4.19
18.15 4.77
18.20 5.33
18.24 6.16
18.29 6.75
18.30 6.91
18.32 6.83
18.36 7.14
18.40 7.97
18.45 9.09
18.49 10.67
18.54 12.66
18.58 15.13
18.62 16.26
18.64 16.81
18.66 16.93
18.70 16.42
18.74 15.14
18.79 13.74
18.83 11.82
18.88 9.88
18.92 7.85
18.96 6.04
18.98 4.57
19.00 3.72
19.04 2.58
19.08 1.84
19.13 1.30
19.18 1.01
19.22 0.73
19.26 0.60
19.28 0.68
19.30 0.50
19.34 0.53
19.38 0.48
19.43 0.30
19.47 0.18
19.52 0.18
19.56 0.30
19.60 0.23
19.65 0.34
19.66 0.43
19.68 0.42
19.72 0.42
19.76 0.58
19.77 0.68
19.80 0.93
19.85 1.14
19.89 1.40
19.94 1.74
19.98 2.18
20.02 2.26
20.04 2.24
20.06 2.44
20.10 2.32
20.15 2.21
20.20 2.49
20.24 2.68
20.29 2.90
20.33 3.04
20.34 3.19
20.37 3.05
20.41 2.86
20.45 2.63
20.50 2.34
20.54 1.91
20.58 1.56
20.63 1.19
20.64 1.07
20.66 1.04
20.71 0.99
20.76 1.16
20.80 1.55
20.85 2.00
20.89 2.44
20.90 2.74
20.94 2.89
20.97 3.00
21.01 3.26
21.05 3.64
21.10 3.79
21.14 4.31
21.19 4.93
21.20 5.14
21.22 5.13
21.26 5.43
21.31 6.12
21.35 7.06
21.40 7.98
21.44 9.07
21.49 10.15
21.50 11.11
21.52 11.65
21.56 12.40
21.61 13.40
21.65 14.62
21.69 16.37
21.74 17.35
21.78 17.82
21.83 17.77
21.84 17.61
21.86 17.07
21.90 16.48
21.95 15.97
21.99 15.04
22.03 14.28
22.08 13.40
22.12 10.97
22.17 10.07
22.18 9.06
22.21 7.97
22.24 5.99
22.29 5.31
22.33 4.85
22.38 4.56
22.43 4.16
22.47 0.95
22.48 0.92
22.50 0.80
22.55 0.75
22.59 -1.19
22.64 -1.20
22.68 -2.04
22.73 -1.70
22.74 -1.53
22.76 -1.48
22.80 -0.94
22.84 -1.19
22.89 -1.04
22.93 -0.79
22.98 -0.66
23.02 -1.28
23.06 -1.43
23.08 -1.75
23.10 -1.72
23.14 -1.33
23.19 -1.07
23.23 -2.98
23.28 -1.23
23.32 0.85
23.34 1.98
23.36 1.58
23.40 3.23
23.45 2.85
23.49 3.41
23.54 3.17
23.58 5.56
23.62 4.57
23.64 6.09
23.66 4.90
23.70 8.16
23.74 9.32
23.79 11.67
23.83 13.55
23.88 15.68
23.92 15.16
23.97 17.36
23.98 17.85
24.00 18.05
24.04 18.24
24.09 17.78
24.13 18.65
24.18 18.61
24.22 19.09
24.27 18.87
24.28 18.96
24.30 18.82
24.34 18.51
24.39 18.24
24.43 17.48
24.48 16.47
24.52 14.87
24.57 13.03
24.58 11.22
24.60 10.36
24.64 8.50
24.69 5.54
24.73 1.29
24.78 -3.35
24.82 -6.96
24.86 -9.23
24.90 -10.22
24.92 -10.54
24.94 -10.54
24.98 -10.14
25.03 -9.50
25.07 -8.78
25.11 -8.13
25.16 -7.30
25.21 -6.57
25.22 -6.09
25.24 -5.71
25.28 -5.28
25.33 -4.82
25.37 -4.37
25.41 -3.86
25.46 -3.28
25.50 -2.64
25.55 -2.39
25.56 -2.27
25.58 -2.15
25.62 -1.83
25.67 -1.42
25.71 -1.22
25.75 -1.28
25.80 -1.45
25.84 -1.68
25.89 -2.03
25.90 -2.26
25.92 -2.47
25.97 -2.45
26.01 -2.36
26.06 -2.21
26.10 -1.90
26.14 -1.53
26.16 -1.32
26.18 -1.08
26.22 -0.65
26.27 -0.05
26.31 0.40
26.35 0.91
26.40 1.74
26.45 2.41
26.46 2.73
26.48 2.63
26.52 2.60
26.57 2.76
26.62 3.10
26.66 3.73
26.71 4.40
26.72 4.80
26.75 5.02
26.78 5.42
26.83 6.26
26.87 6.95
26.90 7.67
26.95 8.59
27.00 9.54
27.05 10.78
27.09 12.13
27.10 13.10
27.12 13.93
27.16 14.80
27.21 15.62
27.26 16.29
27.30 16.92
27.35 17.50
27.36 17.94
27.39 18.73
27.43 19.56
27.47 20.32
27.51 20.91
27.56 22.15
27.60 23.04
27.65 24.14
27.66 24.79
27.68 25.09
27.72 25.14
27.76 24.57
27.81 23.83
27.85 22.72
27.90 21.49
27.93 20.68
27.98 19.73
28.02 18.66
28.07 16.87
28.08 15.64
28.10 14.59
28.15 13.51
28.19 12.35
28.24 11.14
28.28 9.74
28.33 8.10
28.34 6.62
28.36 5.48
28.41 4.57
28.45 3.83
28.49 3.33
28.54 2.90
28.58 2.61
28.63 2.05
28.64 1.60
28.68 1.39
28.71 1.18
28.75 0.99
28.80 0.84
28.84 0.75
28.89 0.33
28.90 0.16
28.92 0.10
28.96 -0.20
29.01 -0.93
29.05 -2.36
29.10 -5.20
29.14 -7.59
29.18 -8.74
29.20 -9.23
29.22 -9.32
29.26 -8.81
29.30 -8.32
29.35 -7.53
29.40 -7.05
29.44 -6.50
29.49 -6.20
29.50 -5.86
29.52 -5.84
29.56 -5.75
29.61 -5.46
29.65 -5.37
29.70 -5.32
29.74 -5.31
29.76 -5.22
29.78 -5.29
29.82 -5.18
29.87 -5.30
29.91 -5.12
29.96 -4.81
30.00 -4.53
30.04 -3.91
30.09 -3.57
30.10 -3.33
30.12 -2.99
30.16 -2.49
30.21 -2.31
30.25 -1.95
30.29 -1.69
30.34 -1.66
30.38 -1.56
30.43 -1.62
30.44 -1.59
30.46 -1.50
30.51 -1.38
30.56 -1.43
30.60 -1.39
30.65 -1.27
30.66 -1.31
30.69 -1.25
30.72 -1.13
30.77 -1.01
30.81 -0.83
30.85 -0.79
30.90 -0.66
30.95 -0.45
30.99 -0.23
31.00 -0.04
31.02 0.10
31.06 0.45
31.11 0.91
31.15 1.37
31.19 1.94
31.24 2.22
31.28 2.02
31.33 1.70
31.34 1.22
31.36 0.90
31.40 0.55
31.45 0.33
31.49 0.23
31.54 0.42
31.58 0.90
31.63 1.34
31.64 1.70
31.66 1.88
31.71 2.21
31.75 2.70
31.80 3.15
31.84 3.74
31.89 4.08
31.90 4.25
31.93 4.35
31.97 4.48
32.00 4.74
32.05 5.16
32.09 5.49
32.14 5.74
32.19 6.25
32.23 6.65
32.24 6.87
32.26 6.77
32.30 7.05
32.35 7.40
32.39 7.95
32.44 8.91
32.48 10.15
32.53 11.57
32.54 12.56
32.57 13.52
32.61 14.99
32.65 17.09
32.69 19.59
32.73 21.99
32.78 24.72
32.82 27.03
32.87 28.16
32.88 28.94
32.90 29.03
32.94 29.23
32.99 28.77
33.03 28.22
33.08 26.95
33.13 26.23
33.14 25.46
33.16 25.16
33.21 24.43
33.25 23.60
33.30 22.73
33.35 21.85
33.36 21.27
33.38 20.96
33.42 20.45
33.47 19.58
33.51 18.70
33.56 17.83
33.60 16.59
33.65 16.06
33.66 15.41
33.68 14.71
33.72 14.07
33.77 13.08
33.81 11.67
33.86 10.52
33.90 8.92
33.95 7.66
33.96 6.54
33.99 6.15
34.02 5.71
34.07 5.20
34.11 4.86
34.16 4.54
34.21 4.58
34.22 4.65
34.24 4.50
34.28 4.59
34.33 4.57
34.37 4.36
34.41 4.29
34.46 4.20
34.51 4.04
34.55 3.86
34.56 3.78
34.59 3.66
34.63 3.17
34.67 2.88
34.71 2.60
34.75 2.38
34.80 1.64
34.85 1.25
34.86 0.98
34.88 0.94
34.92 0.59
34.96 0.24
35.01 -0.05
35.05 -0.37
35.10 -0.76
35.14 -1.10
35.16 -1.16
35.18 -0.97
35.22 -0.96
35.27 -0.62
35.32 -0.06
35.36 0.31
35.38 0.57
35.40 0.85
35.44 0.95
35.49 0.92
35.53 0.77
35.58 0.67
35.62 0.31
35.66 -0.12
35.68 -0.38
35.70 -0.53
35.74 -0.75
35.78 -1.11
35.83 -1.64
35.87 -2.29
35.92 -2.91
35.96 -3.33
36.00 -3.81
36.05 -4.11
36.06 -4.25
36.08 -4.11
36.11 -4.01
36.15 -4.22
36.19 -4.70
36.24 -5.49
36.28 -6.40
36.33 -7.37
36.34 -7.99
36.36 -8.30
36.40 -8.89
36.45 -9.69
36.50 -10.63
36.54 -11.49
36.59 -12.15
36.60 -12.74
36.62 -13.20
36.66 -13.52
36.71 -13.56
36.75 -13.45
36.80 -13.02
36.84 -11.78
36.88 -10.56
36.90 -9.68
36.92 -8.95
36.97 -8.30
37.01 -7.78
37.06 -7.52
37.10 -7.45
37.15 -7.43
37.16 -7.42
37.18 -7.50
37.22 -7.43
37.26 -7.15
37.31 -6.74
37.36 -6.17
37.40 -5.17
37.44 -4.20
37.46 -3.29
37.48 -2.70
37.52 -1.85
37.57 -0.82
37.62 0.11
37.66 1.16
37.70 2.02
37.72 2.34
37.74 2.52
37.78 2.56
37.83 2.81
37.87 3.22
37.92 3.56
37.96 3.97
38.01 4.56
38.02 5.07
38.06 5.24
38.09 5.54
38.13 5.94
38.17 6.76
38.22 8.04
38.26 9.58
38.31 11.41
38.33 12.97
38.34 14.46
38.38 15.89
38.43 17.02
38.47 17.59
38.52 17.47
38.56 16.73
38.61 15.68
38.62 14.63
38.64 13.54
38.68 12.07
38.73 10.62
38.77 9.04
38.82 7.54
38.86 5.83
38.91 4.22
38.92 3.27
38.94 2.77
38.98 2.26
39.03 1.84
39.07 1.51
39.12 1.27
39.16 1.04
39.21 0.85
39.25 0.64
39.26 0.44
39.28 0.32
39.33 0.20
39.37 0.32
39.41 0.34
39.46 0.29
39.51 0.33
39.55 0.37
39.56 0.42
39.58 0.60
39.62 0.72
39.67 0.95
39.71 1.28
39.75 1.80
39.80 2.16
39.84 2.70
39.89 2.75
39.90 2.85
39.92 3.00
39.96 2.99
40.01 2.99
40.05 3.09
40.09 3.05
40.14 3.38
40.19 3.48
40.20 3.60
40.22 3.49
40.26 3.64
40.31 3.50
40.35 3.40
40.39 3.29


==> matlabPlots/control/tilde_d_1.txt <==
0.00 0.00
0.03 0.00
0.06 0.13
0.10 0.65
0.13 0.94
0.16 1.00
0.20 1.00
0.25 1.00
0.29 1.00
0.34 1.00
0.38 1.00
0.43 1.00
0.44 1.00
0.46 1.00
0.50 1.00
0.54 1.00
0.59 1.00
0.64 1.00
0.68 1.00
0.72 1.00
0.74 1.00
0.77 1.00
0.80 1.00
0.85 1.00
0.89 1.00
0.94 1.00
0.98 1.00
1.03 1.00
1.04 1.00
1.06 1.00
1.10 1.00
1.14 1.00
1.19 1.00
1.24 1.00
1.28 1.00
1.32 1.00
1.34 1.00
1.38 1.00
1.41 1.00
1.44 1.00
1.49 1.00
1.54 1.00
1.58 1.00
1.62 1.00
1.64 1.00
1.66 1.00
1.70 1.00
1.75 1.00
1.80 1.00
1.84 1.00
1.89 1.00
1.90 1.00
1.92 1.00
1.96 1.00
2.01 1.00
2.05 1.00
2.10 1.00
2.14 1.00
2.19 1.00
2.20 1.00
2.22 1.00
2.26 1.00
2.30 1.00
2.35 1.00
2.40 1.00
2.44 1.00
2.48 1.00
2.50 1.00
2.52 1.00
2.56 1.00
2.60 0.99
2.65 0.98
2.69 0.98
2.74 0.97
2.78 0.96
2.82 0.96
2.84 0.95
2.86 0.95
2.90 0.94
2.94 0.93
2.99 0.93
3.04 0.93
3.08 0.93
3.13 0.92
3.14 0.92
3.16 0.92
3.20 0.92
3.25 0.92
3.29 0.92
3.34 0.92
3.38 0.92
3.42 0.93
3.47 0.93
3.48 0.93
3.50 0.94
3.54 0.94
3.59 0.94
3.63 0.96
3.68 0.98
3.72 1.00
3.77 1.00
3.78 1.00
3.80 1.00
3.84 1.00
3.89 1.00
3.93 1.00
3.98 1.00
4.03 1.00
4.07 1.00
4.08 1.00
4.10 1.00
4.15 1.00
4.19 1.00
4.23 1.00
4.28 1.00
4.33 1.00
4.34 1.00
4.36 1.00
4.40 1.00
4.45 1.00
4.49 1.00
4.54 1.00
4.58 1.00
4.63 1.00
4.64 1.00
4.67 1.00
4.70 1.00
4.75 1.00
4.79 1.00
4.83 1.00
4.88 1.00
4.93 0.99
4.94 0.99
4.96 0.98
5.00 0.97
5.05 0.96
5.09 0.95
5.14 0.93
5.18 0.92
5.23 0.90
5.24 0.89
5.27 0.88
5.30 0.87
5.35 0.86
5.39 0.85
5.44 0.84
5.48 0.83
5.53 0.82
5.54 0.81
5.56 0.80
5.60 0.79
5.65 0.78
5.69 0.78
5.74 0.77
5.78 0.77
5.83 0.77
5.84 0.77
5.86 0.77
5.90 0.77
5.95 0.77
6.00 0.77
6.04 0.79
6.09 0.81
6.10 0.84
6.12 0.87
6.16 0.91
6.20 0.93
6.25 0.96
6.29 0.99
6.34 1.00
6.38 1.00
6.42 1.00
6.44 1.00
6.46 1.00
6.50 1.00
6.55 1.00
6.59 1.00
6.64 1.00
6.69 1.00
6.70 1.00
6.72 1.00
6.76 1.00
6.81 1.00
6.86 1.00
6.90 1.00
6.95 1.00
6.96 1.00
6.98 1.00
7.02 1.00
7.06 1.00
7.11 1.00
7.15 1.00
7.20 1.00
7.24 1.00
7.29 1.00
7.30 1.00
7.32 1.00
7.36 1.00
7.40 1.00
7.44 1.00
7.48 1.00
7.53 1.00
7.58 1.00
7.62 1.00
7.66 1.00
7.68 1.00
7.70 1.00
7.74 1.00
7.78 1.00
7.83 1.00
7.88 1.00
7.92 1.00
7.97 1.00
7.98 1.00
8.00 1.00
8.04 1.00
8.08 1.00
8.13 1.00
8.17 1.00
8.22 1.00
8.26 0.99
8.30 0.99
8.32 0.99
8.34 0.99
8.38 0.99
8.42 0.98
8.47 0.97
8.51 0.95
8.56 0.95
8.60 0.95
8.64 0.95
8.69 0.94
8.70 0.94
8.72 0.93
8.77 0.92
8.81 0.91
8.86 0.91
8.90 0.90
8.95 0.89
8.96 0.88
8.98 0.88
9.03 0.87
9.07 0.86
9.12 0.84
9.16 0.83
9.20 0.82
9.25 0.81
9.26 0.80
9.28 0.79
9.32 0.78
9.37 0.77
9.42 0.76
9.46 0.74
9.51 0.73
9.52 0.72
9.54 0.70
9.58 0.69
9.63 0.68
9.67 0.66
9.71 0.65
9.76 0.63
9.81 0.61
9.82 0.60
9.85 0.59
9.89 0.57
9.93 0.56
9.97 0.55
10.02 0.54
10.07 0.52
10.08 0.51
10.10 0.51
10.14 0.50
10.19 0.49
10.23 0.49
10.27 0.49
10.32 0.49
10.36 0.49
10.41 0.50
10.42 0.51
10.45 0.52
10.49 0.54
10.53 0.56
10.57 0.59
10.62 0.63
10.67 0.68
10.71 0.75
10.72 0.81
10.74 0.88
10.78 0.93
10.83 0.96
10.87 0.94
10.91 0.96
10.96 0.97
11.01 1.00
11.05 1.00
11.06 1.00
11.10 1.00
11.13 1.00
11.17 1.00
11.21 1.00
11.25 1.00
11.30 1.00
11.35 1.00
11.36 1.00
11.38 1.00
11.42 1.00
11.46 1.00
11.51 1.00
11.56 1.00
11.60 1.00
11.64 1.00
11.66 1.00
11.68 1.00
11.72 1.00
11.76 1.00
11.81 1.00
11.85 1.00
11.90 1.00
11.94 1.00
11.98 1.00
12.00 1.00
12.02 1.00
12.06 1.00
12.11 1.00
12.15 1.00
12.19 1.00
12.24 1.00
12.28 1.00
12.32 0.99
12.34 0.98
12.36 0.98
12.40 0.97
12.44 0.96
12.49 0.96
12.54 0.94
12.59 0.93
12.60 0.92
12.62 0.91
12.66 0.90
12.70 0.90
12.75 0.89
12.79 0.88
12.84 0.87
12.88 0.86
12.90 0.86
12.92 0.85
12.96 0.84
13.00 0.84
13.05 0.83
13.10 0.83
13.14 0.82
13.18 0.81
13.20 0.81
13.22 0.81
13.26 0.80
13.30 0.80
13.35 0.81
13.39 0.81
13.44 0.82
13.48 0.83
13.52 0.87
13.54 0.89
13.56 0.91
13.60 0.94
13.65 0.97
13.69 0.98
13.74 1.00
13.78 1.00
13.83 1.00
13.84 1.00
13.86 1.00
13.90 1.00
13.94 1.00
13.99 1.00
14.03 1.00
14.08 1.00
14.12 1.00
14.14 1.00
14.16 1.00
14.20 1.00
14.25 1.00
14.29 1.00
14.34 1.00
14.38 1.00
14.42 1.00
14.47 1.00
14.48 1.00
14.50 1.00
14.55 1.00
14.59 1.00
14.63 1.00
14.68 1.00
14.72 1.00
14.77 1.00
14.78 1.00
14.81 1.00
14.85 1.00
14.89 0.99
14.93 0.98
14.98 0.97
15.02 0.97
15.07 0.96
15.08 0.96
15.10 0.95
15.14 0.95
15.19 0.95
15.23 0.95
15.28 0.95
15.33 0.95
15.34 0.95
15.36 0.95
15.40 0.95
15.45 0.96
15.49 0.97
15.54 0.97
15.58 0.98
15.63 0.98
15.64 1.00
15.66 1.00
15.70 1.00
15.75 1.00
15.79 1.00
15.83 1.00
15.88 1.00
15.93 1.00
15.94 1.00
15.96 1.00
16.00 1.00
16.05 1.00
16.09 1.00
16.14 1.00
16.18 1.00
16.23 1.00
16.24 1.00
16.26 1.00
16.30 1.00
16.35 1.00
16.39 1.00
16.44 1.00
16.48 1.00
16.53 1.00
16.54 1.00
16.56 1.00
16.60 1.00
16.64 1.00
16.69 1.00
16.74 1.00
16.78 1.00
16.80 1.00
16.82 1.00
16.86 1.00
16.91 1.00
16.95 1.00
17.00 1.00
17.04 1.00
17.08 1.00
17.10 1.00
17.12 1.00
17.16 1.00
17.21 1.00
17.26 1.00
17.30 1.00
17.35 1.00
17.39 1.00
17.40 1.00
17.42 1.00
17.46 1.00
17.51 1.00
17.56 1.00
17.60 1.00
17.65 1.00
17.69 1.00
17.70 1.00
17.72 1.00
17.76 1.00
17.81 1.00
17.85 1.00
17.90 1.00
17.95 1.00
17.99 1.00
18.00 1.00
18.03 1.00
18.06 1.00
18.11 1.00
18.15 1.00
18.20 1.00
18.24 1.00
18.29 1.00
18.30 1.00
18.32 1.00
18.37 0.99
18.41 0.98
18.46 0.96
18.50 0.92
18.55 0.89
18.56 0.87
18.58 0.87
18.62 0.86
18.66 0.86
18.71 0.86
18.76 0.86
18.80 0.85
18.82 0.83
18.84 0.83
18.88 0.82
18.92 0.82
18.97 0.81
19.01 0.79
19.06 0.78
19.11 0.77
19.15 0.75
19.16 0.74
19.18 0.73
19.22 0.72
19.26 0.70
19.31 0.68
19.35 0.66
19.40 0.64
19.44 0.61
19.48 0.59
19.50 0.57
19.52 0.56
19.56 0.54
19.61 0.53
19.66 0.52
19.70 0.50
19.75 0.49
19.76 0.48
19.78 0.47
19.82 0.46
19.86 0.45
19.91 0.44
19.95 0.44
20.00 0.43
20.04 0.42
20.08 0.42
20.10 0.42
20.12 0.42
20.16 0.41
20.20 0.42
20.25 0.42
20.29 0.43
20.34 0.45
20.38 0.47
20.40 0.50
20.42 0.52
20.46 0.56
20.51 0.62
20.55 0.69
20.60 0.78
20.64 0.87
20.68 0.94
20.70 0.96
20.72 0.97
20.76 0.97
20.81 0.98
20.85 0.96
20.90 0.99
20.94 1.00
20.99 1.00
21.00 1.00
21.02 1.00
21.06 1.00
21.11 1.00
21.15 1.00
21.20 1.00
21.24 1.00
21.28 1.00
21.30 1.00
21.32 1.00
21.36 1.00
21.41 1.00
21.45 1.00
21.49 1.00
21.54 1.00
21.58 1.00
21.63 1.00
21.64 1.00
21.66 1.00
21.70 1.00
21.75 1.00
21.79 1.00
21.84 1.00
21.88 1.00
21.92 1.00
21.97 1.00
21.98 1.00
22.00 1.00
22.04 1.00
22.09 1.00
22.13 1.00
22.18 1.00
22.22 1.00
22.27 1.00
22.28 1.00
22.30 1.00
22.35 1.00
22.39 1.00
22.44 1.00
22.49 1.00
22.50 1.00
22.52 1.00
22.56 1.00
22.61 1.00
22.65 1.00
22.69 1.00
22.74 1.00
22.79 1.00
22.80 1.00
22.82 1.00
22.86 1.00
22.91 1.00
22.95 1.00
23.00 1.00
23.05 1.00
23.06 1.00
23.08 1.00
23.12 1.00
23.17 1.00
23.21 1.00
23.26 1.00
23.31 1.00
23.32 1.00
23.34 1.00
23.38 0.98
23.43 0.96
23.47 0.94
23.51 0.93
23.56 0.92
23.60 0.92
23.65 0.92
23.66 0.92
23.68 0.92
23.72 0.91
23.77 0.91
23.81 0.91
23.85 0.90
23.90 0.90
23.94 0.89
23.99 0.89
24.00 0.88
24.02 0.88
24.06 0.88
24.11 0.88
24.15 0.88
24.19 0.88
24.24 0.88
24.28 0.88
24.30 0.88
24.32 0.89
24.36 0.89
24.41 0.89
24.45 0.90
24.49 0.90
24.54 0.90
24.58 0.92
24.63 0.93
24.64 0.94
24.66 0.96
24.70 0.97
24.75 0.98
24.80 1.00
24.85 1.00
24.86 1.00
24.88 1.00
24.92 1.00
24.96 1.00
25.01 1.00
25.05 1.00
25.10 1.00
25.14 1.00
25.16 1.00
25.19 1.00
25.22 1.00
25.27 1.00
25.31 1.00
25.36 1.00
25.40 1.00
25.44 1.00
25.46 1.00
25.48 1.00
25.52 1.00
25.56 1.00
25.61 1.00
25.65 1.00
25.70 1.00
25.74 1.00
25.79 1.00
25.80 1.00
25.83 1.00
25.86 1.00
25.90 1.00
25.95 0.99
25.99 0.98
26.04 0.97
26.08 0.96
26.12 0.95
26.14 0.94
26.16 0.92
26.20 0.91
26.24 0.90
26.29 0.89
26.33 0.89
26.38 0.87
26.42 0.86
26.46 0.85
26.48 0.84
26.51 0.83
26.54 0.82
26.59 0.81
26.64 0.80
26.68 0.79
26.73 0.78
26.74 0.78
26.76 0.78
26.80 0.77
26.84 0.77
26.89 0.76
26.94 0.76
26.98 0.76
27.02 0.77
27.04 0.78
27.06 0.79
27.10 0.80
27.15 0.83
27.19 0.86
27.23 0.91
27.28 0.96
27.32 0.99
27.37 1.00
27.38 1.00
27.40 1.00
27.44 1.00
27.49 1.00
27.53 1.00
27.58 1.00
27.62 1.00
27.67 1.00
27.68 1.00
27.70 1.00
27.74 1.00
27.79 1.00
27.84 1.00
27.88 1.00
27.93 1.00
27.94 1.00
27.96 1.00
28.00 1.00
28.05 1.00
28.10 1.00
28.14 1.00
28.19 1.00
28.20 1.00
28.22 1.00
28.26 1.00
28.31 1.00
28.36 1.00
28.40 1.00
28.45 1.00
28.46 1.00
28.48 1.00
28.52 1.00
28.57 1.00
28.61 1.00
28.66 1.00
28.70 1.00
28.75 1.00
28.76 1.00
28.78 1.00
28.82 1.00
28.87 1.00
28.91 1.00
28.95 1.00
29.00 1.00
29.04 1.00
29.09 1.00
29.10 1.00
29.12 1.00
29.16 1.00
29.21 1.00
29.25 1.00
29.30 1.00
29.34 1.00
29.39 1.00
29.40 1.00
29.42 1.00
29.46 1.00
29.51 1.00
29.55 1.00
29.60 1.00
29.64 1.00
29.69 1.00
29.70 1.00
29.72 1.00
29.77 0.99
29.81 0.98
29.86 0.96
29.90 0.95
29.94 0.94
29.96 0.93
29.98 0.92
30.02 0.90
30.07 0.89
30.11 0.88
30.16 0.87
30.20 0.86
30.25 0.85
30.26 0.84
30.28 0.83
30.32 0.82
30.37 0.81
30.42 0.80
30.46 0.78
30.50 0.77
30.52 0.75
30.55 0.74
30.58 0.72
30.63 0.70
30.68 0.69
30.72 0.67
30.76 0.65
30.78 0.63
30.80 0.62
30.84 0.60
30.88 0.59
30.93 0.58
30.98 0.56
31.02 0.55
31.06 0.54
31.08 0.53
31.10 0.52
31.14 0.51
31.18 0.50
31.23 0.49
31.27 0.49
31.32 0.49
31.36 0.49
31.41 0.50
31.42 0.51
31.44 0.51
31.48 0.53
31.52 0.55
31.57 0.57
31.61 0.61
31.66 0.65
31.70 0.70
31.75 0.77
31.76 0.83
31.79 0.88
31.82 0.93
31.86 0.97
31.91 1.00
31.96 1.00
32.00 1.00
32.04 1.00
32.06 1.00
32.08 1.00
32.12 1.00
32.16 1.00
32.21 1.00
32.26 1.00
32.30 1.00
32.34 1.00
32.36 1.00
32.38 1.00
32.42 1.00
32.46 1.00
32.51 1.00
32.56 1.00
32.60 1.00
32.64 1.00
32.66 1.00
32.68 1.00
32.72 1.00
32.76 1.00
32.81 1.00
32.86 1.00
32.91 1.00
32.95 1.00
32.96 1.00
32.98 1.00
33.02 1.00
33.07 1.00
33.11 1.00
33.15 1.00
33.20 1.00
33.24 1.00
33.29 1.00
33.30 1.00
33.32 1.00
33.36 0.99
33.41 0.99
33.45 0.98
33.50 0.97
33.55 0.97
33.59 0.96
33.60 0.95
33.62 0.94
33.67 0.93
33.71 0.93
33.75 0.92
33.80 0.91
33.84 0.90
33.89 0.89
33.90 0.88
33.92 0.87
33.96 0.87
34.01 0.86
34.05 0.86
34.10 0.85
34.15 0.85
34.19 0.85
34.20 0.85
34.22 0.85
34.26 0.85
34.31 0.85
34.35 0.85
34.40 0.85
34.44 0.86
34.49 0.86
34.50 0.87
34.52 0.89
34.57 0.91
34.61 0.93
34.65 0.95
34.70 0.98
34.75 1.00
34.76 1.00
34.78 1.00
34.83 1.00
34.87 1.00
34.91 1.00
34.96 1.00
35.00 1.00
35.05 1.00
35.06 1.00
35.09 1.00
35.12 1.00
35.17 1.00
35.21 1.00
35.26 1.00
35.30 1.00
35.35 1.00
35.36 1.00
35.38 1.00
35.42 1.00
35.47 1.00
35.52 1.00
35.56 1.00
35.60 1.00
35.62 1.00
35.64 1.00
35.68 1.00
35.73 1.00
35.78 0.99
35.82 0.98
35.87 0.97
35.88 0.97
35.90 0.97
35.94 0.97
35.98 0.96
36.03 0.96
36.07 0.95
36.12 0.95
36.16 0.95
36.21 0.95
36.22 0.95
36.24 0.95
36.28 0.95
36.32 0.96
36.37 0.96
36.41 0.97
36.45 0.97
36.50 0.99
36.54 1.00
36.59 1.00
36.60 1.00
36.62 1.00
36.67 1.00
36.71 1.00
36.76 1.00
36.80 1.00
36.85 1.00
36.86 1.00
36.88 1.00
36.92 1.00
36.97 1.00
37.01 1.00
37.06 1.00
37.10 1.00
37.15 1.00
37.16 1.00
37.18 1.00
37.22 1.00
37.27 1.00
37.31 1.00
37.36 1.00
37.40 1.00
37.45 1.00
37.49 1.00
37.50 1.00
37.52 1.00
37.56 1.00
37.61 1.00
37.65 1.00
37.69 1.00
37.74 1.00
37.78 1.00
37.83 1.00
37.84 1.00
37.86 1.00
37.90 1.00
37.95 1.00
37.99 1.00
38.04 1.00
38.09 1.00
38.13 1.00
38.14 1.00
38.16 1.00
38.20 1.00
38.25 1.00
38.29 1.00
38.34 1.00
38.38 1.00
38.43 1.00
38.44 1.00
38.46 1.00
38.51 1.00
38.55 1.00
38.59 1.00
38.64 1.00
38.69 1.00
38.70 1.00
38.72 1.00
38.77 1.00
38.81 1.00
38.86 1.00
38.91 1.00
38.95 1.00
38.96 1.00
38.98 1.00
39.02 1.00
39.06 1.00
39.11 1.00
39.16 1.00
39.20 1.00
39.25 1.00
39.26 1.00
39.28 1.00
39.32 1.00
39.37 1.00
39.41 1.00
39.45 1.00
39.50 0.99
39.54 0.98
39.59 0.97
39.60 0.95
39.62 0.94
39.66 0.92
39.70 0.90
39.75 0.89
39.80 0.88
39.84 0.87
39.88 0.85
39.90 0.84
39.92 0.82
39.96 0.81
40.01 0.80
40.05 0.78
40.10 0.76
40.14 0.74
40.16 0.72
40.19 0.70
40.22 0.68
40.26 0.66
40.31 0.64
40.36 0.62
40.40 0.60
40.44 0.58
40.46 0.56
40.48 0.54
40.52 0.53
40.56 0.51
40.61 0.50
40.66 0.48
40.70 0.47
40.72 0.46
40.74 0.45
40.78 0.44
40.83 0.44
40.88 0.43
40.92 0.43
40.96 0.42
40.98 0.42
41.00 0.42
41.04 0.42
41.08 0.42
41.13 0.42
41.17 0.43
41.22 0.44
41.26 0.46
41.30 0.49
41.32 0.52
41.34 0.56
41.38 0.62
41.43 0.69
41.47 0.78
41.52 0.78
41.57 0.82
41.58 0.88
41.60 0.83
41.64 0.84
41.69 0.92
41.73 0.98
41.78 0.99
41.82 1.00
41.87 1.00
41.88 1.00
41.90 0.96
41.94 0.99
41.99 1.00
42.03 1.00
42.07 1.00
42.12 1.00
42.17 1.00
42.18 1.00
42.21 1.00


==> matlabPlots/control/tilde_d_2.txt <==
0.00 0.00
0.03 0.00
0.06 0.09
0.10 0.53
0.13 0.84
0.16 0.99
0.21 1.00
0.25 1.00
0.30 1.00
0.34 1.00
0.39 1.00
0.40 1.00
0.42 1.00
0.46 1.00
0.51 1.00
0.55 1.00
0.60 1.00
0.64 1.00
0.69 1.00
0.73 1.00
0.74 1.00
0.77 1.00
0.81 1.00
0.85 1.00
0.89 1.00
0.94 1.00
0.99 0.99
1.03 0.99
1.04 0.99
1.06 0.98
1.11 0.98
1.15 0.97
1.19 0.96
1.24 0.95
1.29 0.93
1.30 0.92
1.32 0.91
1.36 0.90
1.41 0.88
1.45 0.87
1.49 0.86
1.54 0.84
1.59 0.83
1.63 0.82
1.64 0.81
1.66 0.80
1.71 0.80
1.75 0.80
1.79 0.80
1.84 0.81
1.89 0.83
1.93 0.85
1.94 0.89
1.97 0.92
2.01 0.92
2.05 0.92
2.09 0.92
2.14 0.92
2.18 0.92
2.23 0.92
2.24 0.91
2.26 0.91
2.30 0.91
2.35 0.91
2.39 0.91
2.43 0.91
2.48 0.93
2.53 0.97
2.54 0.99
2.56 1.00
2.60 1.00
2.65 1.00
2.69 1.00
2.73 1.00
2.78 1.00
2.82 1.00
2.87 1.00
2.88 1.00
2.90 1.00
2.94 1.00
2.99 1.00
3.03 1.00
3.08 1.00
3.12 1.00
3.16 1.00
3.20 1.00
3.22 1.00
3.25 1.00
3.28 1.00
3.32 1.00
3.37 1.00
3.41 1.00
3.46 1.00
3.50 1.00
3.52 1.00
3.54 1.00
3.58 1.00
3.62 1.00
3.67 1.00
3.68 1.00
3.70 1.00
3.74 1.00
3.79 1.00
3.83 1.00
3.88 1.00
3.92 1.00
3.96 0.99
4.01 0.98
4.02 0.97
4.05 0.95
4.09 0.94
4.13 0.92
4.17 0.90
4.22 0.88
4.26 0.85
4.31 0.83
4.32 0.81
4.34 0.79
4.38 0.78
4.43 0.76
4.48 0.75
4.52 0.74
4.56 0.74
4.61 0.74
4.62 0.74
4.65 0.74
4.69 0.74
4.74 0.75
4.78 0.77
4.83 0.78
4.84 0.79
4.86 0.81
4.90 0.84
4.95 0.87
4.99 0.90
5.03 0.93
5.08 0.95
5.12 0.98
5.17 1.00
5.18 1.00
5.20 1.00
5.24 1.00
5.29 1.00
5.33 1.00
5.38 1.00
5.43 1.00
5.47 1.00
5.48 1.00
5.50 0.99
5.54 0.99
5.59 0.98
5.63 0.97
5.67 0.96
5.72 0.95
5.77 0.94
5.81 0.93
5.82 0.92
5.86 0.92
5.89 0.91
5.93 0.90
5.98 0.89
6.02 0.88
6.07 0.86
6.08 0.86
6.10 0.85
6.14 0.84
6.18 0.83
6.23 0.82
6.27 0.80
6.32 0.79
6.37 0.77
6.41 0.75
6.42 0.74
6.44 0.73
6.48 0.72
6.53 0.71
6.57 0.70
6.61 0.69
6.66 0.67
6.70 0.66
6.72 0.66
6.74 0.65
6.78 0.65
6.83 0.65
6.87 0.65
6.92 0.67
6.96 0.73
7.01 0.82
7.02 0.90
7.04 0.97
7.08 1.00
7.12 1.00
7.17 1.00
7.21 1.00
7.25 1.00
7.30 1.00
7.34 1.00
7.38 1.00
7.40 1.00
7.42 1.00
7.46 1.00
7.51 1.00
7.55 1.00
7.60 1.00
7.64 1.00
7.68 1.00
7.70 1.00
7.72 1.00
7.76 1.00
7.81 1.00
7.86 1.00
7.90 1.00
7.92 1.00
7.94 1.00
7.98 1.00
8.02 1.00
8.07 1.00
8.12 1.00
8.16 1.00
8.21 1.00
8.21 1.00
8.24 1.00
8.28 1.00
8.32 1.00
8.37 1.00
8.41 1.00
8.46 1.00
8.50 1.00
8.54 1.00
8.56 1.00
8.58 1.00
8.62 1.00
8.67 1.00
8.72 1.00
8.76 1.00
8.81 1.00
8.82 1.00
8.84 1.00
8.88 1.00
8.93 1.00
8.98 1.00
9.02 1.00
9.07 1.00
9.11 1.00
9.12 1.00
9.14 1.00
9.18 0.98
9.23 0.97
9.27 0.95
9.32 0.94
9.36 0.93
9.40 0.91
9.45 0.89
9.46 0.88
9.48 0.87
9.53 0.86
9.57 0.85
9.62 0.85
9.66 0.83
9.71 0.82
9.75 0.81
9.76 0.80
9.78 0.80
9.82 0.79
9.87 0.78
9.91 0.76
9.95 0.75
10.00 0.73
10.05 0.72
10.06 0.71
10.08 0.70
10.12 0.69
10.17 0.67
10.22 0.66
10.26 0.65
10.30 0.63
10.35 0.62
10.36 0.62
10.39 0.62
10.43 0.61
10.48 0.61
10.52 0.60
10.56 0.60
10.61 0.60
10.62 0.61
10.64 0.62
10.69 0.65
10.73 0.72
10.77 0.83
10.82 0.93
10.86 0.99
10.91 1.00
10.92 1.00
10.94 1.00
10.98 1.00
11.03 1.00
11.07 1.00
11.12 1.00
11.16 1.00
11.21 1.00
11.22 1.00
11.24 1.00
11.28 1.00
11.32 1.00
11.36 0.99
11.41 0.98
11.42 0.97
11.44 0.96
11.49 0.96
11.53 0.95
11.58 0.94
11.63 0.92
11.64 0.91
11.66 0.91
11.70 0.90
11.75 0.89
11.79 0.88
11.84 0.87
11.89 0.87
11.93 0.86
11.94 0.86
11.96 0.85
12.00 0.85
12.05 0.84
12.09 0.84
12.13 0.84
12.18 0.84
12.22 0.84
12.27 0.84
12.28 0.85
12.30 0.86
12.34 0.87
12.39 0.89
12.43 0.92
12.47 0.96
12.52 0.99
12.56 1.00
12.61 1.00
12.62 1.00
12.64 1.00
12.68 1.00
12.73 1.00
12.77 1.00
12.82 0.99
12.86 0.99
12.90 0.97
12.92 0.96
12.94 0.95
12.98 0.93
13.03 0.91
13.07 0.89
13.12 0.87
13.16 0.86
13.18 0.85
13.21 0.84
13.25 0.83
13.29 0.81
13.34 0.79
13.38 0.77
13.40 0.76
13.42 0.74
13.46 0.72
13.51 0.70
13.55 0.68
13.59 0.66
13.64 0.65
13.68 0.62
13.73 0.60
13.74 0.58
13.76 0.57
13.80 0.55
13.85 0.54
13.89 0.52
13.94 0.51
13.98 0.49
14.02 0.48
14.04 0.47
14.06 0.47
14.10 0.46
14.15 0.45
14.19 0.45
14.24 0.44
14.28 0.44
14.32 0.44
14.34 0.45
14.36 0.45
14.40 0.46
14.45 0.48
14.49 0.50
14.54 0.54
14.58 0.59
14.62 0.69
14.67 0.81
14.68 0.90
14.70 0.96
14.74 1.00
14.79 1.00
14.83 1.00
14.88 1.00
14.92 1.00
14.97 1.00
14.98 1.00
15.00 1.00
15.04 1.00
15.09 1.00
15.13 1.00
15.17 1.00
15.22 1.00
15.26 1.00
15.31 1.00
15.32 1.00
15.34 1.00
15.39 1.00
15.43 1.00
15.47 1.00
15.52 1.00
15.56 1.00
15.61 1.00
15.62 1.00
15.64 1.00
15.69 1.00
15.73 1.00
15.77 1.00
15.82 1.00
15.86 1.00
15.91 1.00
15.92 1.00
15.94 1.00
15.98 1.00
16.03 1.00
16.07 1.00
16.12 1.00
16.16 1.00
16.21 1.00
16.22 1.00
16.24 1.00
16.29 1.00
16.33 1.00
16.38 1.00
16.42 1.00
16.47 1.00
16.48 1.00
16.51 1.00
16.54 1.00
16.59 1.00
16.63 1.00
16.67 1.00
16.72 1.00
16.76 1.00
16.81 1.00
16.82 1.00
16.84 1.00
16.88 1.00
16.92 1.00
16.97 1.00
17.02 1.00
17.07 1.00
17.08 1.00
17.10 1.00
17.14 1.00
17.18 1.00
17.23 1.00
17.27 1.00
17.32 1.00
17.36 1.00
17.40 1.00
17.43 1.00
17.44 1.00
17.48 1.00
17.52 1.00
17.57 1.00
17.61 1.00
17.66 1.00
17.70 1.00
17.72 1.00
17.74 1.00
17.78 1.00
17.83 1.00
17.87 1.00
17.92 1.00
17.96 1.00
17.98 1.00
18.00 1.00
18.04 1.00
18.09 1.00
18.14 1.00
18.18 1.00
18.22 1.00
18.24 1.00
18.26 1.00
18.30 1.00
18.35 1.00
18.39 1.00
18.44 1.00
18.48 1.00
18.53 1.00
18.54 1.00
18.57 1.00
18.60 1.00
18.65 1.00
18.69 1.00
18.74 1.00
18.78 1.00
18.83 1.00
18.88 1.00
18.88 1.00
18.90 1.00
18.94 1.00
18.99 1.00
19.03 1.00
19.08 1.00
19.12 1.00
19.16 1.00
19.21 1.00
19.22 1.00
19.24 1.00
19.28 1.00
19.33 1.00
19.37 1.00
19.41 1.00
19.46 1.00
19.50 1.00
19.55 1.00
19.56 1.00
19.58 1.00
19.62 1.00
19.67 1.00
19.71 1.00
19.76 1.00
19.80 1.00
19.85 1.00
19.89 1.00
19.90 1.00
19.92 1.00
19.97 1.00
20.02 1.00
20.06 1.00
20.11 1.00
20.12 1.00
20.14 1.00
20.18 1.00
20.23 1.00
20.28 1.00
20.32 1.00
20.37 1.00
20.41 1.00
20.42 1.00
20.44 1.00
20.48 1.00
20.53 1.00
20.57 1.00
20.61 1.00
20.66 1.00
20.70 1.00
20.75 1.00
20.76 1.00
20.78 1.00
20.82 1.00
20.87 1.00
20.91 1.00
20.96 1.00
21.00 1.00
21.05 1.00
21.06 1.00
21.08 1.00
21.12 1.00
21.17 1.00
21.21 0.99
21.25 0.99
21.30 0.98
21.35 0.98
21.36 0.98
21.38 0.97
21.42 0.97
21.47 0.96
21.51 0.95
21.55 0.94
21.60 0.93
21.64 0.92
21.68 0.91
21.70 0.90
21.72 0.89
21.76 0.88
21.81 0.87
21.85 0.86
21.90 0.85
21.94 0.84
21.99 0.83
22.00 0.81
22.02 0.80
22.07 0.79
22.11 0.78
22.15 0.77
22.20 0.76
22.24 0.74
22.29 0.73
22.30 0.72
22.33 0.72
22.36 0.72
22.40 0.72
22.45 0.72
22.49 0.74
22.54 0.76
22.59 0.77
22.60 0.79
22.62 0.80
22.66 0.80
22.70 0.81
22.75 0.81
22.80 0.81
22.84 0.81
22.88 0.82
22.90 0.82
22.92 0.82
22.96 0.82
23.01 0.83
23.05 0.83
23.10 0.85
23.14 0.93
23.18 0.99
23.20 1.00
23.22 1.00
23.26 1.00
23.30 1.00
23.35 1.00
23.39 1.00
23.44 1.00
23.48 1.00
23.53 1.00
23.54 1.00
23.57 1.00
23.60 1.00
23.64 1.00
23.69 1.00
23.73 1.00
23.78 1.00
23.82 1.00
23.86 1.00
23.88 1.00
23.90 1.00
23.94 1.00
23.99 1.00
24.04 1.00
24.08 0.99
24.10 0.99
24.12 0.99
24.16 0.99
24.21 0.98
24.25 0.98
24.30 0.97
24.34 0.96
24.38 0.95
24.40 0.94
24.42 0.92
24.46 0.91
24.51 0.90
24.55 0.89
24.60 0.87
24.64 0.86
24.69 0.84
24.70 0.83
24.72 0.81
24.76 0.79
24.81 0.78
24.85 0.77
24.89 0.75
24.94 0.74
24.98 0.72
25.03 0.71
25.04 0.69
25.06 0.68
25.10 0.67
25.15 0.66
25.19 0.65
25.24 0.64
25.28 0.63
25.33 0.62
25.34 0.61
25.36 0.60
25.40 0.60
25.45 0.60
25.50 0.60
25.54 0.60
25.59 0.60
25.60 0.61
25.62 0.62
25.66 0.63
25.71 0.66
25.75 0.68
25.80 0.72
25.85 0.77
25.89 0.81
25.90 0.86
25.92 0.88
25.97 0.90
26.01 0.91
26.05 0.92
26.10 0.92
26.14 0.92
26.16 0.92
26.19 0.92
26.22 0.91
26.27 0.91
26.31 0.90
26.35 0.90
26.40 0.89
26.45 0.89
26.49 0.88
26.50 0.87
26.52 0.87
26.57 0.87
26.61 0.86
26.65 0.85
26.70 0.84
26.74 0.82
26.79 0.81
26.80 0.80
26.83 0.79
26.86 0.78
26.90 0.77
26.95 0.75
27.00 0.73
27.05 0.72
27.06 0.71
27.08 0.70
27.12 0.69
27.17 0.68
27.21 0.67
27.26 0.67
27.30 0.66
27.35 0.66
27.36 0.66
27.38 0.67
27.42 0.68
27.47 0.72
27.51 0.80
27.55 0.90
27.60 0.97
27.64 1.00
27.68 1.00
27.70 1.00
27.72 1.00
27.76 1.00
27.80 1.00
27.85 1.00
27.89 1.00
27.94 1.00
27.98 1.00
28.03 1.00
28.04 1.00
28.07 1.00
28.10 1.00
28.14 1.00
28.19 1.00
28.24 1.00
28.28 1.00
28.32 1.00
28.34 1.00
28.36 1.00
28.40 1.00
28.45 1.00
28.49 1.00
28.54 1.00
28.59 1.00
28.60 1.00
28.62 1.00
28.66 1.00
28.71 1.00
28.75 1.00
28.80 1.00
28.84 1.00
28.88 1.00
28.93 1.00
28.94 1.00
28.96 1.00
29.00 1.00
29.05 1.00
29.10 1.00
29.14 1.00
29.18 1.00
29.23 1.00
29.24 1.00
29.26 1.00
29.30 1.00
29.35 1.00
29.39 1.00
29.43 1.00
29.48 1.00
29.52 1.00
29.57 1.00
29.58 1.00
29.60 1.00
29.64 0.99
29.69 0.98
29.74 0.97
29.78 0.96
29.82 0.94
29.87 0.92
29.88 0.90
29.90 0.89
29.95 0.88
29.99 0.87
30.04 0.86
30.09 0.85
30.13 0.84
30.14 0.83
30.16 0.82
30.20 0.81
30.25 0.80
30.29 0.79
30.34 0.78
30.38 0.76
30.42 0.74
30.47 0.72
30.48 0.71
30.50 0.70
30.54 0.69
30.59 0.68
30.63 0.66
30.67 0.65
30.72 0.64
30.76 0.63
30.81 0.62
30.82 0.61
30.84 0.61
30.88 0.60
30.92 0.60
30.97 0.59
31.02 0.59
31.06 0.59
31.11 0.60
31.12 0.63
31.14 0.66
31.18 0.71
31.22 0.80
31.27 0.90
31.31 0.98
31.36 1.00
31.40 1.00
31.44 1.00
31.49 1.00
31.50 1.00
31.52 1.00
31.57 1.00
31.62 1.00
31.66 1.00
31.71 1.00
31.72 1.00
31.74 1.00
31.79 1.00
31.83 0.99
31.88 0.98
31.92 0.97
31.97 0.96
31.98 0.95
32.01 0.95
32.05 0.94
32.09 0.93
32.13 0.92
32.17 0.91
32.22 0.90
32.26 0.89
32.31 0.88
32.32 0.87
32.34 0.87
32.39 0.86
32.43 0.85
32.48 0.85
32.52 0.84
32.57 0.84
32.58 0.84
32.60 0.84
32.64 0.84
32.69 0.84
32.73 0.84
32.77 0.85
32.82 0.87
32.87 0.89
32.88 0.93
32.90 0.95
32.94 0.98
32.98 1.00
33.03 1.00
33.07 1.00
33.12 1.00
33.16 1.00
33.20 1.00
33.22 1.00
33.24 1.00
33.28 0.99
33.32 0.99
33.37 0.98
33.41 0.96
33.46 0.95
33.50 0.94
33.54 0.92
33.56 0.90
33.58 0.89
33.62 0.87
33.67 0.85
33.71 0.84
33.76 0.82
33.81 0.80
33.82 0.79
33.84 0.77
33.88 0.76
33.92 0.74
33.97 0.72
34.01 0.70
34.06 0.68
34.10 0.65
34.15 0.63
34.16 0.61
34.18 0.59
34.23 0.58
34.27 0.56
34.32 0.54
34.36 0.53
34.41 0.51
34.45 0.50
34.46 0.49
34.48 0.48
34.52 0.48
34.57 0.47
34.62 0.46
34.66 0.46
34.71 0.45
34.72 0.45
34.74 0.45
34.78 0.46
34.83 0.46
34.87 0.48
34.92 0.49
34.96 0.51
35.01 0.54
35.02 0.59
35.04 0.66
35.08 0.73
35.13 0.82
35.17 0.89
35.22 0.94
35.26 0.97
35.30 0.99
35.35 1.00
35.36 1.00
35.38 1.00
35.42 1.00
35.47 1.00
35.51 1.00
35.56 1.00
35.60 1.00
35.65 1.00
35.66 1.00
35.68 1.00
35.72 1.00
35.77 1.00
35.81 1.00
35.86 1.00
35.91 1.00
35.95 1.00
35.96 1.00
35.98 1.00
36.03 1.00
36.07 1.00
36.12 1.00
36.16 1.00
36.21 1.00
36.22 1.00
36.24 1.00
36.28 1.00
36.33 1.00
36.37 1.00
36.42 1.00
36.47 1.00
36.48 1.00
36.50 1.00
36.54 1.00
36.59 1.00
36.63 1.00
36.68 1.00
36.72 1.00
36.77 1.00
36.78 1.00
36.80 1.00
36.84 1.00
36.89 1.00
36.93 1.00
36.97 1.00
37.02 1.00
37.06 1.00
37.11 1.00
37.12 1.00
37.14 1.00
37.18 1.00
37.23 1.00
37.27 1.00
37.31 1.00
37.36 1.00
37.40 1.00
37.45 1.00
37.46 1.00
37.48 1.00
37.52 1.00
37.57 1.00
37.61 1.00
37.66 1.00
37.70 1.00
37.75 1.00
37.76 1.00
37.78 1.00
37.82 1.00
37.87 1.00
37.90 1.00
37.95 1.00
38.00 1.00
38.05 1.00
38.06 1.00
38.08 1.00
38.12 1.00
38.16 1.00
38.21 1.00
38.26 1.00
38.31 1.00
38.35 1.00
38.36 1.00
38.39 1.00
38.43 1.00
38.47 1.00
38.51 1.00
38.56 1.00
38.61 1.00
38.65 1.00
38.66 1.00
38.68 1.00
38.72 1.00
38.77 1.00
38.81 1.00
38.85 1.00
38.90 1.00
38.93 1.00
38.98 1.00
39.02 1.00
39.07 1.00
39.08 1.00
39.10 1.00
39.14 1.00
39.19 1.00
39.23 1.00
39.28 1.00
39.32 1.00
39.37 1.00
39.38 1.00
39.40 1.00
39.44 1.00
39.49 1.00
39.53 1.00
39.58 1.00
39.63 1.00
39.67 1.00
39.68 1.00
39.70 1.00
39.75 1.00
39.79 1.00
39.84 1.00
39.88 1.00
39.93 1.00
39.97 1.00
39.98 1.00
40.00 1.00
40.04 1.00
40.09 1.00
40.13 1.00
40.17 1.00
40.22 1.00
40.27 1.00
40.28 1.00
40.31 1.00
40.34 1.00
40.39 1.00
40.43 1.00
40.48 1.00
40.52 1.00
40.57 1.00
40.61 1.00
40.62 1.00
40.64 1.00
40.68 1.00
40.73 1.00
40.77 1.00
40.82 1.00
40.86 1.00
40.90 1.00
40.95 1.00
40.96 1.00
40.98 1.00
41.03 1.00
41.07 1.00
41.11 1.00
41.16 1.00
41.20 1.00
41.25 1.00
41.26 1.00
41.28 1.00
41.32 1.00
41.37 1.00
41.41 1.00
41.45 1.00
41.50 1.00
41.55 1.00


==> matlabPlots/control/tilde_d_3.txt <==
0.00 0.00
0.03 0.00
0.06 0.04
0.10 0.19
0.13 0.35
0.16 0.49
0.20 0.61
0.25 0.71
0.29 0.79
0.34 0.85
0.38 0.91
0.43 0.95
0.44 0.98
0.46 1.00
0.50 1.00
0.54 0.40
0.59 0.16
0.63 0.23
0.68 0.40
0.72 0.61
0.74 0.78
0.77 0.91
0.80 0.95
0.84 0.95
0.89 0.93
0.93 0.95
0.98 0.97
1.02 0.98
1.04 0.98
1.06 1.00
1.10 1.00
1.14 1.00
1.19 1.00
1.23 1.00
1.28 1.00
1.32 1.00
1.36 1.00
1.38 1.00
1.40 1.00
1.44 1.00
1.49 1.00
1.54 1.00
1.58 1.00
1.62 1.00
1.64 1.00
1.66 1.00
1.70 1.00
1.74 1.00
1.79 1.00
1.83 1.00
1.88 1.00
1.92 1.00
1.97 1.00
1.98 1.00
2.01 1.00
2.04 1.00
2.09 1.00
2.13 1.00
2.18 1.00
2.22 1.00
2.27 1.00
2.28 1.00
2.30 1.00
2.34 1.00
2.39 1.00
2.43 1.00
2.48 1.00
2.52 1.00
2.57 1.00
2.58 1.00
2.60 1.00
2.64 1.00
2.68 1.00
2.73 1.00
2.77 1.00
2.82 1.00
2.87 1.00
2.88 1.00
2.90 1.00
2.94 1.00
2.99 1.00
3.03 1.00
3.08 1.00
3.12 1.00
3.16 1.00
3.18 1.00
3.20 1.00
3.24 1.00
3.28 1.00
3.33 1.00
3.38 1.00
3.42 1.00
3.46 1.00
3.48 1.00
3.50 1.00
3.54 1.00
3.59 1.00
3.64 1.00
3.68 1.00
3.73 1.00
3.74 1.00
3.76 1.00
3.80 1.00
3.85 1.00
3.89 1.00
3.94 1.00
3.98 1.00
4.02 1.00
4.04 1.00
4.06 1.00
4.10 1.00
4.15 1.00
4.19 1.00
4.24 1.00
4.28 1.00
4.30 1.00
4.32 1.00
4.36 1.00
4.41 1.00
4.45 1.00
4.50 1.00
4.54 1.00
4.58 1.00
4.63 1.00
4.64 1.00
4.66 1.00
4.71 1.00
4.75 1.00
4.79 1.00
4.84 1.00
4.88 1.00
4.93 1.00
4.94 1.00
4.96 1.00
5.01 1.00
5.05 1.00
5.10 1.00
5.14 1.00
5.19 1.00
5.23 1.00
5.24 1.00
5.26 1.00
5.31 1.00
5.35 1.00
5.40 1.00
5.44 1.00
5.49 1.00
5.50 1.00
5.52 1.00
5.56 1.00
5.61 1.00
5.65 1.00
5.69 1.00
5.74 1.00
5.79 0.99
5.80 0.98
5.83 0.97
5.87 0.96
5.91 0.95
5.95 0.94
6.00 0.93
6.05 0.91
6.06 0.90
6.08 0.89
6.12 0.88
6.17 0.86
6.22 0.85
6.26 0.84
6.31 0.82
6.32 0.82
6.34 0.81
6.38 0.80
6.43 0.78
6.47 0.77
6.51 0.76
6.56 0.74
6.60 0.72
6.65 0.70
6.66 0.69
6.68 0.67
6.73 0.66
6.77 0.64
6.82 0.63
6.86 0.61
6.91 0.59
6.92 0.58
6.94 0.57
6.99 0.56
7.03 0.54
7.07 0.53
7.12 0.52
7.17 0.51
7.21 0.51
7.22 0.51
7.24 0.51
7.28 0.51
7.33 0.52
7.37 0.55
7.42 0.57
7.46 0.62
7.51 0.67
7.52 0.72
7.54 0.78
7.58 0.85
7.63 0.92
7.67 0.97
7.71 1.00
7.76 1.00
7.80 1.00
7.85 1.00
7.86 1.00
7.88 1.00
7.92 1.00
7.96 1.00
8.01 1.00
8.06 1.00
8.10 1.00
8.14 0.99
8.16 0.99
8.18 0.98
8.22 0.98
8.27 0.97
8.32 0.96
8.36 0.95
8.40 0.94
8.45 0.93
8.46 0.92
8.48 0.92
8.53 0.90
8.57 0.89
8.62 0.89
8.66 0.88
8.71 0.87
8.72 0.86
8.74 0.86
8.79 0.86
8.83 0.85
8.88 0.85
8.92 0.86
8.97 0.86
8.98 0.87
9.01 0.88
9.04 0.91
9.09 0.96
9.13 1.00
9.17 1.00
9.22 1.00
9.26 1.00
9.31 1.00
9.32 1.00
9.34 1.00
9.39 1.00
9.43 1.00
9.48 1.00
9.52 1.00
9.57 1.00
9.58 1.00
9.60 1.00
9.64 1.00
9.69 1.00
9.73 1.00
9.78 1.00
9.83 1.00
9.84 1.00
9.86 1.00
9.90 1.00
9.94 0.99
9.99 0.98
10.04 0.97
10.09 0.97
10.10 0.96
10.12 0.96
10.16 0.96
10.20 0.95
10.25 0.95
10.30 0.94
10.35 0.94
10.39 0.94
10.40 0.94
10.42 0.94
10.46 0.94
10.51 0.95
10.55 0.95
10.60 0.95
10.64 0.94
10.69 0.93
10.70 0.93
10.72 0.92
10.76 0.92
10.81 0.91
10.85 0.90
10.89 0.89
10.94 0.89
10.98 0.88
11.00 0.88
11.03 0.88
11.06 0.88
11.10 0.87
11.15 0.86
11.20 0.86
11.24 0.85
11.28 0.84
11.30 0.84
11.32 0.83
11.36 0.82
11.41 0.81
11.45 0.80
11.50 0.79
11.54 0.77
11.58 0.76
11.60 0.75
11.63 0.74
11.66 0.72
11.71 0.71
11.75 0.69
11.80 0.67
11.84 0.65
11.88 0.64
11.90 0.63
11.92 0.62
11.96 0.60
12.00 0.60
12.05 0.59
12.09 0.58
12.14 0.57
12.18 0.56
12.20 0.56
12.23 0.56
12.26 0.56
12.31 0.56
12.35 0.56
12.40 0.56
12.44 0.57
12.48 0.59
12.50 0.60
12.52 0.63
12.56 0.66
12.60 0.73
12.65 0.83
12.66 0.91
12.68 0.96
12.72 1.00
12.77 1.00
12.82 1.00
12.86 1.00
12.91 1.00
12.92 1.00
12.94 1.00
12.98 1.00
13.03 1.00
13.07 1.00
13.12 1.00
13.16 1.00
13.21 1.00
13.22 1.00
13.24 1.00
13.29 1.00
13.33 1.00
13.38 1.00
13.42 1.00
13.46 1.00
13.51 1.00
13.52 1.00
13.54 1.00
13.58 1.00
13.63 1.00
13.68 1.00
13.72 1.00
13.77 1.00
13.78 1.00
13.81 1.00
13.85 1.00
13.89 1.00
13.93 1.00
13.97 1.00
14.02 1.00
14.06 1.00
14.11 1.00
14.12 1.00
14.14 1.00
14.18 1.00
14.23 1.00
14.27 1.00
14.32 1.00
14.36 1.00
14.40 1.00
14.45 1.00
14.46 1.00
14.49 1.00
14.53 1.00
14.57 1.00
14.62 1.00
14.66 1.00
14.71 1.00
14.72 1.00
14.74 1.00
14.78 1.00
14.83 1.00
14.87 1.00
14.92 1.00
14.97 0.99
15.01 0.99
15.02 0.98
15.04 0.97
15.08 0.96
15.13 0.95
15.18 0.94
15.22 0.93
15.27 0.91
15.28 0.89
15.30 0.89
15.34 0.87
15.39 0.86
15.43 0.85
15.48 0.83
15.52 0.82
15.57 0.80
15.58 0.79
15.60 0.78
15.64 0.76
15.69 0.74
15.74 0.72
15.78 0.69
15.80 0.67
15.82 0.65
15.86 0.63
15.90 0.62
15.95 0.60
16.00 0.58
16.04 0.56
16.09 0.54
16.10 0.53
16.12 0.52
16.16 0.51
16.21 0.50
16.25 0.50
16.30 0.50
16.34 0.50
16.38 0.50
16.40 0.50
16.42 0.51
16.46 0.52
16.50 0.54
16.55 0.56
16.60 0.58
16.64 0.62
16.68 0.66
16.70 0.70
16.72 0.74
16.76 0.76
16.81 0.78
16.85 0.79
16.90 0.79
16.94 0.79
16.96 0.79
16.98 0.79
17.02 0.79
17.07 0.80
17.12 0.79
17.16 0.79
17.20 0.78
17.22 0.78
17.25 0.77
17.28 0.76
17.33 0.75
17.37 0.74
17.42 0.72
17.46 0.70
17.50 0.68
17.52 0.67
17.54 0.65
17.58 0.64
17.63 0.63
17.67 0.62
17.72 0.60
17.76 0.59
17.81 0.58
17.82 0.57
17.85 0.57
17.88 0.56
17.92 0.56
17.97 0.56
18.01 0.55
18.06 0.56
18.10 0.56
18.14 0.57
18.16 0.59
18.18 0.60
18.22 0.62
18.27 0.65
18.31 0.71
18.35 0.81
18.39 0.91
18.44 0.98
18.48 1.00
18.50 1.00
18.53 1.00
18.56 1.00
18.61 1.00
18.65 1.00
18.70 1.00
18.74 1.00
18.79 1.00
18.80 1.00
18.82 1.00
18.86 1.00
18.90 1.00
18.95 1.00
18.99 1.00
19.04 1.00
19.09 1.00
19.10 0.99
19.13 0.98
19.16 0.98
19.21 0.98
19.25 0.98
19.30 0.99
19.34 0.99
19.38 0.98
19.40 0.99
19.42 0.99
19.46 0.99
19.51 1.00
19.56 1.00
19.60 1.00
19.65 1.00
19.66 1.00
19.68 1.00
19.72 1.00
19.77 1.00
19.81 1.00
19.86 1.00
19.90 0.99
19.95 0.98
19.96 0.97
19.98 0.97
20.03 0.96
20.07 0.95
20.12 0.94
20.16 0.92
20.20 0.91
20.25 0.89
20.26 0.88
20.28 0.87
20.32 0.86
20.37 0.85
20.41 0.84
20.45 0.82
20.50 0.81
20.54 0.79
20.59 0.77
20.60 0.76
20.62 0.75
20.67 0.73
20.71 0.72
20.76 0.70
20.80 0.69
20.85 0.67
20.86 0.66
20.88 0.65
20.92 0.64
20.97 0.63
21.01 0.63
21.06 0.62
21.10 0.62
21.14 0.62
21.19 0.63
21.20 0.64
21.23 0.65
21.27 0.67
21.31 0.70
21.35 0.75
21.40 0.82
21.44 0.90
21.49 0.96
21.50 1.00
21.52 1.00
21.57 1.00
21.61 1.00
21.65 1.00
21.70 1.00
21.75 1.00
21.79 1.00
21.80 1.00
21.83 1.00
21.86 1.00
21.91 1.00
21.95 1.00
22.00 1.00
22.05 1.00
22.06 1.00
22.08 1.00
22.12 1.00
22.17 1.00
22.21 1.00
22.25 1.00
22.30 1.00
22.34 1.00
22.39 1.00
22.40 1.00
22.42 1.00
22.47 1.00
22.51 1.00
22.56 1.00
22.61 1.00
22.62 1.00
22.64 1.00
22.68 1.00
22.73 1.00
22.77 1.00
22.81 1.00
22.86 1.00
22.90 1.00
22.92 1.00
22.94 1.00
22.98 1.00
23.03 1.00
23.07 1.00
23.12 1.00
23.16 1.00
23.20 1.00
23.22 1.00
23.25 1.00
23.28 1.00
23.33 1.00
23.37 1.00
23.41 1.00
23.46 1.00
23.50 1.00
23.55 1.00
23.56 1.00
23.58 1.00
23.62 1.00
23.66 1.00
23.71 1.00
23.76 1.00
23.81 1.00
23.82 1.00
23.84 1.00
23.88 1.00
23.93 1.00
23.98 1.00
24.02 1.00
24.07 1.00
24.08 1.00
24.10 1.00
24.14 1.00
24.19 1.00
24.23 1.00
24.28 1.00
24.33 1.00
24.34 1.00
24.36 1.00
24.40 1.00
24.45 1.00
24.49 1.00
24.54 1.00
24.59 1.00
24.60 1.00
24.63 1.00
24.66 1.00
24.71 1.00
24.75 1.00
24.80 1.00
24.84 1.00
24.88 1.00
24.90 1.00
24.92 1.00
24.96 1.00
25.00 1.00
25.05 1.00
25.10 1.00
25.14 1.00
25.18 1.00
25.20 1.00
25.22 1.00
25.26 1.00
25.30 1.00
25.35 1.00
25.39 0.99
25.44 0.95
25.48 0.93
25.50 0.91
25.52 0.90
25.56 0.90
25.61 0.90
25.65 0.89
25.69 0.89
25.74 0.88
25.78 0.86
25.83 0.85
25.84 0.84
25.87 0.84
25.90 0.83
25.94 0.83
25.99 0.82
26.03 0.80
26.08 0.80
26.12 0.78
26.16 0.77
26.18 0.76
26.20 0.75
26.24 0.73
26.28 0.71
26.33 0.70
26.37 0.68
26.42 0.67
26.46 0.65
26.50 0.63
26.52 0.61
26.54 0.60
26.58 0.59
26.63 0.58
26.67 0.56
26.72 0.55
26.76 0.54
26.81 0.52
26.82 0.51
26.84 0.50
26.88 0.49
26.93 0.49
26.97 0.50
27.02 0.50
27.06 0.52
27.11 0.55
27.12 0.57
27.14 0.60
27.18 0.63
27.23 0.68
27.27 0.75
27.32 0.82
27.36 0.90
27.38 0.95
27.40 0.99
27.44 1.00
27.48 1.00
27.53 1.00
27.58 1.00
27.62 1.00
27.67 1.00
27.68 1.00
27.71 1.00
27.74 1.00
27.79 1.00
27.84 0.99
27.88 0.98
27.90 0.97
27.92 0.97
27.96 0.96
28.01 0.96
28.05 0.95
28.10 0.95
28.14 0.94
28.19 0.93
28.23 0.92
28.24 0.92
28.26 0.91
28.30 0.91
28.35 0.90
28.40 0.89
28.44 0.88
28.49 0.87
28.50 0.87
28.52 0.87
28.56 0.87
28.60 0.87
28.65 0.88
28.69 0.88
28.74 0.89
28.78 0.94
28.83 0.98
28.84 1.00
28.86 1.00
28.90 1.00
28.95 1.00
28.99 1.00
29.03 1.00
29.08 1.00
29.13 1.00
29.14 1.00
29.16 1.00
29.21 1.00
29.25 1.00
29.30 1.00
29.35 1.00
29.39 1.00
29.40 1.00
29.42 1.00
29.46 1.00
29.51 1.00
29.55 1.00
29.59 1.00
29.64 0.99
29.68 0.97
29.73 0.96
29.74 0.95
29.76 0.94
29.80 0.94
29.85 0.94
29.89 0.94
29.94 0.94
29.98 0.93
30.03 0.94
30.04 0.94
30.06 0.94
30.11 0.94
30.15 0.94
30.20 0.94
30.24 0.93
30.28 0.93
30.30 0.93
30.33 0.93
30.36 0.92
30.40 0.92
30.45 0.92
30.49 0.91
30.54 0.90
30.58 0.89
30.62 0.88
30.64 0.88
30.66 0.87
30.70 0.87
30.74 0.87
30.79 0.87
30.83 0.86
30.88 0.86
30.92 0.85
30.97 0.84
30.98 0.83
31.00 0.83
31.04 0.82
31.08 0.81
31.13 0.80
31.17 0.79
31.22 0.78
31.26 0.76
31.30 0.75
31.32 0.73
31.34 0.72
31.38 0.71
31.42 0.69
31.47 0.68
31.52 0.66
31.56 0.64
31.60 0.63
31.62 0.62
31.64 0.61
31.68 0.59
31.73 0.59
31.77 0.58
31.82 0.57
31.86 0.56
31.91 0.56
31.92 0.55
31.94 0.55
31.98 0.55
32.03 0.55
32.07 0.55
32.12 0.56
32.16 0.57
32.21 0.59
32.22 0.62
32.24 0.65
32.28 0.71
32.33 0.77
32.37 0.86
32.42 0.94
32.46 0.99
32.51 1.00
32.52 1.00
32.54 1.00
32.59 1.00
32.63 1.00
32.68 1.00
32.72 1.00
32.76 1.00
32.78 1.00
32.81 1.00
32.85 1.00
32.89 1.00
32.94 1.00
32.98 1.00
33.02 1.00
33.04 1.00
33.06 1.00
33.11 1.00
33.15 1.00
33.20 1.00
33.24 1.00
33.28 1.00
33.30 1.00
33.32 1.00
33.36 1.00
33.41 1.00
33.46 1.00
33.50 1.00
33.54 1.00
33.56 1.00
33.58 1.00
33.62 1.00
33.67 1.00
33.72 1.00
33.76 1.00
33.80 1.00
33.82 1.00
33.84 1.00
33.88 1.00
33.93 1.00
33.97 1.00
34.02 1.00
34.06 1.00
34.10 1.00
34.12 1.00
34.14 1.00
34.18 1.00
34.23 1.00
34.27 1.00
34.32 1.00
34.36 1.00
34.41 1.00
34.42 1.00
34.44 1.00
34.48 1.00
34.53 1.00
34.57 1.00
34.62 0.99
34.66 0.99
34.71 0.98
34.75 0.97
34.76 0.96
34.78 0.95
34.82 0.93
34.87 0.92
34.91 0.90
34.95 0.88
35.00 0.86
35.05 0.85
35.06 0.84
35.08 0.83
35.12 0.82
35.16 0.81
35.21 0.80
35.26 0.78
35.31 0.76
35.35 0.74
35.36 0.72
35.39 0.71
35.43 0.69
35.46 0.67
35.51 0.65
35.56 0.63
35.60 0.61
35.64 0.59
35.66 0.57
35.68 0.56
35.72 0.54
35.77 0.53
35.81 0.52
35.86 0.51
35.90 0.50
35.94 0.50
35.96 0.50
35.98 0.50
36.02 0.50
36.06 0.50
36.11 0.51
36.15 0.52
36.20 0.54
36.24 0.57
36.26 0.61
36.28 0.64
36.32 0.67
36.37 0.71
36.41 0.74
36.46 0.76
36.50 0.77
36.55 0.78
36.56 0.79
36.58 0.80
36.62 0.80
36.66 0.80
36.71 0.79
36.75 0.79
36.80 0.79
36.84 0.78
36.88 0.77
36.90 0.77
36.92 0.76
36.96 0.75
37.01 0.74
37.06 0.72
37.10 0.71
37.14 0.69
37.16 0.68
37.18 0.67
37.22 0.65
37.26 0.64
37.31 0.63
37.35 0.62
37.40 0.61
37.44 0.60
37.49 0.59
37.50 0.58
37.52 0.58
37.56 0.57
37.61 0.57
37.65 0.57
37.70 0.57
37.74 0.57
37.79 0.58
37.80 0.59
37.82 0.60
37.86 0.62
37.91 0.64
37.95 0.69
37.99 0.76
38.04 0.86
38.09 0.95
38.13 1.00
38.14 1.00
38.16 1.00
38.21 1.00
38.25 1.00
38.29 1.00
38.34 1.00
38.39 1.00
38.40 1.00
38.42 1.00
38.46 1.00
38.51 1.00
38.56 1.00
38.60 1.00
38.65 1.00
38.66 1.00
38.69 1.00
38.72 0.99
38.77 0.99
38.81 0.99
38.86 0.98
38.90 0.98
38.95 0.98
38.96 0.98
38.98 0.98
39.03 0.99
39.07 0.99
39.11 0.99
39.16 0.99
39.21 1.00
39.22 1.00
39.24 1.00
39.28 1.00
39.33 1.00
39.37 1.00
39.42 1.00
39.46 1.00
39.51 0.99
39.52 0.99
39.54 0.98
39.58 0.98
39.63 0.97
39.67 0.96
39.72 0.95
39.77 0.94
39.78 0.93
39.80 0.92
39.84 0.90
39.89 0.88
39.93 0.87
39.98 0.85
40.03 0.84
40.07 0.82


==> matlabPlots/control/tilde_d_obs_1.txt <==
0.00 0.00
0.03 0.00
0.06 0.15
0.09 0.66
0.13 0.95
0.16 1.00
0.20 1.00
0.25 1.00
0.30 1.00
0.34 1.00
0.38 1.00
0.40 1.00
0.42 1.00
0.46 1.00
0.50 1.00
0.55 1.00
0.59 1.00
0.64 1.00
0.68 1.00
0.72 1.00
0.74 1.00
0.77 1.00
0.81 1.00
0.84 1.00
0.89 1.00
0.94 1.00
0.98 1.00
1.00 1.00
1.02 1.00
1.06 1.00
1.10 1.00
1.15 1.00
1.20 1.00
1.24 1.00
1.29 1.00
1.30 1.00
1.32 1.00
1.36 1.00
1.40 1.00
1.45 1.00
1.49 1.00
1.54 1.00
1.58 1.00
1.62 1.00
1.64 1.00
1.66 1.00
1.70 1.00
1.74 1.00
1.79 1.00
1.83 1.00
1.88 1.00
1.92 1.00
1.96 1.00
2.01 1.00
2.02 1.00
2.05 1.00
2.09 1.00
2.13 1.00
2.17 1.00
2.21 1.00
2.26 1.00
2.31 1.00
2.32 1.00
2.34 1.00
2.37 1.00
2.41 1.00
2.46 1.00
2.50 1.00
2.55 0.99
2.56 0.98
2.58 0.98
2.62 0.97
2.67 0.97
2.71 0.96
2.76 0.94
2.81 0.94
2.85 0.94
2.86 0.96
2.90 0.97
2.93 1.00
2.97 0.99
3.01 1.00
3.06 1.00
3.10 1.00
3.14 1.00
3.16 1.00
3.18 1.00
3.22 1.00
3.27 1.00
3.31 1.00
3.35 1.00
3.40 1.00
3.44 1.00
3.49 1.00
3.50 1.00
3.53 1.00
3.57 1.00
3.61 1.00
3.65 1.00
3.69 1.00
3.74 1.00
3.78 1.00
3.82 1.00
3.84 1.00
3.86 1.00
3.90 1.00
3.94 1.00
3.99 1.00
4.03 1.00
4.08 1.00
4.12 1.00
4.17 1.00
4.18 1.00
4.21 1.00
4.24 1.00
4.28 1.00
4.33 1.00
4.37 1.00
4.41 1.00
4.45 1.00
4.50 1.00
4.54 1.00
4.59 1.00
4.60 1.00
4.62 1.00
4.66 1.00
4.70 1.00
4.75 1.00
4.79 0.99
4.84 0.98
4.88 0.96
4.92 0.94
4.94 0.93
4.96 0.93
5.00 0.93
5.04 0.93
5.09 0.92
5.13 0.91
5.18 0.90
5.22 0.90
5.26 0.88
5.28 0.88
5.30 0.87
5.34 0.86
5.38 0.85
5.43 0.84
5.47 0.83
5.52 0.81
5.56 0.79
5.60 0.77
5.65 0.76
5.66 0.74
5.68 0.73
5.73 0.72
5.78 0.70
5.82 0.69
5.86 0.69
5.91 0.69
5.92 0.69
5.95 0.69
5.98 0.70
6.03 0.71
6.08 0.73
6.12 0.75
6.16 0.79
6.21 0.84
6.22 0.88
6.24 0.93
6.28 0.96
6.33 0.99
6.37 1.00
6.42 1.00
6.47 1.00
6.51 1.00
6.52 1.00
6.55 1.00
6.59 1.00
6.63 0.99
6.67 1.00
6.72 1.00
6.76 1.00
6.81 1.00
6.82 1.00
6.84 1.00
6.88 1.00
6.93 1.00
6.97 1.00
7.02 1.00
7.06 1.00
7.11 1.00
7.12 1.00
7.14 1.00
7.18 1.00
7.22 1.00
7.27 1.00
7.32 1.00
7.36 1.00
7.40 1.00
7.42 1.00
7.44 1.00
7.48 1.00
7.53 1.00
7.57 1.00
7.62 1.00
7.66 1.00
7.70 1.00
7.72 1.00
7.74 1.00
7.78 1.00
7.82 1.00
7.87 1.00
7.92 1.00
7.96 1.00
8.00 1.00
8.02 1.00
8.04 1.00
8.08 1.00
8.12 1.00
8.17 1.00
8.21 1.00
8.26 1.00
8.30 1.00
8.35 1.00
8.36 1.00
8.38 1.00
8.42 1.00
8.47 1.00
8.52 1.00
8.56 1.00
8.61 1.00
8.62 1.00
8.64 1.00
8.68 1.00
8.73 1.00
8.78 1.00
8.82 1.00
8.87 1.00
8.88 1.00
8.90 1.00
8.94 1.00
8.99 1.00
9.04 1.00
9.08 1.00
9.13 1.00
9.17 1.00
9.18 1.00
9.22 1.00
9.25 0.99
9.29 0.98
9.34 0.96
9.38 0.95
9.42 0.94
9.47 0.92
9.48 0.91
9.50 0.90
9.54 0.88
9.59 0.87
9.63 0.86
9.68 0.84
9.73 0.83
9.77 0.82
9.78 0.81
9.80 0.80
9.84 0.79
9.89 0.78
9.93 0.77
9.98 0.75
10.02 0.74
10.07 0.72
10.08 0.71
10.10 0.70
10.14 0.68
10.19 0.67
10.23 0.66
10.27 0.64
10.32 0.62
10.36 0.60
10.41 0.59
10.42 0.57
10.44 0.56
10.49 0.55
10.52 0.54
10.56 0.52
10.61 0.52
10.66 0.51
10.70 0.51
10.75 0.51
10.76 0.51
10.78 0.52
10.82 0.53
10.87 0.55
10.91 0.58
10.96 0.62
11.00 0.67
11.05 0.73
11.06 0.80
11.08 0.86
11.12 0.91
11.16 0.95
11.21 0.98
11.25 0.97
11.30 0.99
11.34 1.00
11.38 1.00
11.40 1.00
11.42 1.00
11.46 1.00
11.50 1.00
11.55 1.00
11.59 1.00
11.63 1.00
11.68 1.00
11.72 1.00
11.77 1.00
11.78 1.00
11.81 1.00
11.85 1.00
11.89 1.00
11.93 1.00
11.98 1.00
12.02 1.00
12.07 1.00
12.08 1.00
12.10 1.00
12.14 1.00
12.19 1.00
12.23 1.00
12.28 1.00
12.33 1.00
12.37 1.00
12.38 1.00
12.41 1.00
12.44 1.00
12.49 1.00
12.53 1.00
12.57 1.00
12.62 0.99
12.66 0.99
12.71 0.98
12.72 0.97
12.74 0.96
12.78 0.95
12.83 0.94
12.87 0.93
12.92 0.93
12.96 0.92
13.01 0.91
13.02 0.90
13.05 0.90
13.09 0.89
13.13 0.88
13.17 0.87
13.22 0.86
13.27 0.85
13.31 0.84
13.32 0.83
13.34 0.82
13.38 0.82
13.43 0.81
13.47 0.81
13.52 0.80
13.57 0.80
13.61 0.80
13.62 0.80
13.65 0.80
13.69 0.80
13.73 0.81
13.77 0.82
13.82 0.83
13.86 0.85
13.90 0.88
13.92 0.90
13.94 0.94
13.98 0.96
14.02 0.98
14.07 0.99
14.12 1.00
14.16 1.00
14.18 1.00
14.20 1.00
14.24 1.00
14.28 1.00
14.33 1.00
14.37 1.00
14.42 1.00
14.46 1.00
14.50 1.00
14.52 1.00
14.54 1.00
14.58 1.00
14.61 1.00
14.63 1.00
14.66 1.00
14.70 1.00
14.75 1.00
14.79 1.00
14.84 1.00
14.88 1.00
14.93 1.00
14.94 1.00
14.96 1.00
15.00 1.00
15.05 1.00
15.09 1.00
15.14 1.00
15.18 0.98
15.23 0.97
15.24 0.96
15.27 0.95
15.31 0.95
15.35 0.94
15.39 0.93
15.43 0.93
15.48 0.93
15.52 0.92
15.57 0.92
15.58 0.93
15.60 0.93
15.64 0.93
15.69 0.93
15.73 0.93
15.78 0.94
15.82 0.94
15.87 0.95
15.88 0.95
15.91 0.96
15.94 0.97
15.99 0.98
16.03 0.99
16.07 1.00
16.12 1.00
16.17 1.00
16.18 1.00
16.20 1.00
16.24 1.00
16.29 1.00
16.33 1.00
16.38 1.00
16.42 1.00
16.47 1.00
16.48 1.00
16.50 1.00
16.55 1.00
16.59 1.00
16.63 1.00
16.68 1.00
16.72 1.00
16.77 1.00
16.78 1.00
16.80 1.00
16.84 1.00
16.89 1.00
16.93 1.00
16.97 1.00
17.02 1.00
17.06 1.00
17.11 1.00
17.12 1.00
17.15 1.00
17.18 1.00
17.23 1.00
17.27 1.00
17.32 1.00
17.36 1.00
17.40 1.00
17.42 1.00
17.44 1.00
17.48 1.00
17.53 1.00
17.57 1.00
17.62 1.00
17.65 1.00
17.69 1.00
17.74 1.00
17.78 1.00
17.83 1.00
17.84 1.00
17.86 1.00
17.90 1.00
17.94 1.00
17.99 1.00
18.04 1.00
18.09 1.00
18.13 1.00
18.14 1.00
18.16 1.00
18.20 1.00
18.25 1.00
18.30 1.00
18.34 1.00
18.38 1.00
18.40 1.00
18.43 1.00
18.46 1.00
18.51 1.00
18.55 1.00
18.60 1.00
18.64 1.00
18.68 1.00
18.69 1.00
18.72 1.00
18.77 1.00
18.81 1.00
18.85 1.00
18.90 1.00
18.94 1.00
18.99 0.99
19.00 0.98
19.03 0.97
19.07 0.97
19.10 0.95
19.15 0.94
19.20 0.92
19.24 0.91
19.29 0.89
19.30 0.88
19.32 0.86
19.36 0.85
19.41 0.83
19.45 0.82
19.50 0.80
19.54 0.78
19.58 0.76
19.60 0.74
19.62 0.72
19.66 0.71
19.70 0.69
19.70 0.67
19.74 0.65
19.79 0.63
19.84 0.61
19.88 0.59
19.93 0.57
19.94 0.56
19.97 0.54
20.00 0.53
20.04 0.51
20.09 0.50
20.14 0.49
20.18 0.48
20.23 0.47
20.24 0.46
20.26 0.45
20.30 0.44
20.34 0.44
20.39 0.43
20.43 0.43
20.48 0.43
20.53 0.43
20.54 0.43
20.58 0.44
20.61 0.44
20.65 0.45
20.69 0.46
20.74 0.48
20.79 0.52
20.84 0.58
20.85 0.65
20.86 0.72
20.91 0.77
20.95 0.83
20.99 0.86
21.04 0.92
21.08 0.94
21.13 0.98
21.14 1.00
21.16 1.00
21.20 1.00
21.25 1.00
21.29 1.00
21.33 1.00
21.38 1.00
21.43 1.00
21.44 1.00
21.46 1.00
21.51 1.00
21.55 1.00
21.59 1.00
21.64 1.00
21.68 1.00
21.73 1.00
21.74 1.00
21.76 1.00
21.80 1.00
21.85 1.00
21.89 1.00
21.94 1.00
21.98 1.00
22.02 1.00
22.07 1.00
22.08 1.00
22.10 1.00
22.14 1.00
22.19 1.00
22.23 1.00
22.28 1.00
22.33 1.00
22.37 1.00
22.38 1.00
22.41 1.00
22.45 1.00
22.49 1.00
22.54 1.00
22.58 1.00
22.63 1.00
22.64 1.00
22.66 1.00
22.70 1.00
22.74 1.00
22.75 1.00
22.78 1.00
22.83 1.00
22.88 1.00
22.92 1.00
22.97 1.00
22.98 1.00
23.00 1.00
23.04 1.00
23.09 1.00
23.13 1.00
23.18 1.00
23.23 1.00
23.27 1.00
23.28 1.00
23.32 1.00
23.35 1.00
23.39 1.00
23.43 1.00
23.47 1.00
23.52 1.00
23.56 1.00
23.61 1.00
23.62 1.00
23.64 1.00
23.68 1.00
23.72 1.00
23.77 1.00
23.81 0.99
23.86 0.99
23.90 0.98
23.95 0.97
23.96 0.97
23.99 0.97
24.03 0.96
24.07 0.95
24.11 0.95
24.16 0.95
24.20 0.95
24.24 0.96
24.26 0.97
24.28 0.97
24.33 0.97
24.37 0.98
24.42 0.98
24.46 0.99
24.50 1.00
24.52 1.00
24.54 1.00
24.58 1.00
24.62 1.00
24.67 1.00
24.71 1.00
24.76 1.00
24.80 1.00
24.84 1.00
24.86 1.00
24.88 1.00
24.92 1.00
24.97 1.00
25.01 1.00
25.06 1.00
25.10 1.00
25.15 1.00
25.16 1.00
25.18 1.00
25.22 1.00
25.26 1.00
25.31 1.00
25.36 1.00
25.40 1.00
25.42 1.00
25.44 1.00
25.49 1.00
25.53 1.00
25.58 1.00
25.62 1.00
25.67 1.00
25.68 1.00
25.70 1.00
25.74 1.00
25.79 1.00
25.83 1.00
25.87 1.00
25.92 1.00
25.96 1.00
26.01 1.00
26.02 1.00
26.04 1.00
26.08 1.00
26.13 1.00
26.17 1.00
26.22 0.99
26.26 0.97
26.30 0.96
26.32 0.95
26.34 0.94
26.38 0.93
26.43 0.92
26.48 0.92
26.52 0.90
26.56 0.90
26.58 0.89
26.60 0.88
26.64 0.87
26.68 0.86
26.73 0.85
26.77 0.84
26.81 0.83
26.85 0.82
26.90 0.80
26.95 0.79
26.96 0.78
26.98 0.77
27.02 0.76
27.07 0.74
27.11 0.73
27.16 0.72
27.21 0.71
27.22 0.70
27.25 0.70
27.28 0.69
27.33 0.70
27.37 0.70
27.41 0.71
27.46 0.73
27.50 0.76
27.55 0.79
27.56 0.84
27.58 0.87
27.63 0.90
27.67 0.93
27.72 0.96
27.76 0.99
27.81 1.00
27.82 1.00
27.86 1.00
27.89 0.99
27.92 0.98
27.97 0.96
28.02 0.96
28.07 1.00
28.11 1.00
28.12 1.00
28.14 1.00
28.18 1.00
28.22 1.00
28.27 1.00
28.31 1.00
28.36 1.00
28.40 1.00
28.45 1.00
28.46 1.00
28.49 1.00
28.53 1.00
28.57 1.00
28.61 1.00
28.66 1.00
28.70 1.00
28.75 1.00
28.76 1.00
28.78 1.00
28.82 1.00
28.86 1.00
28.91 1.00
28.95 1.00
29.00 1.00
29.04 1.00
29.09 1.00
29.10 1.00
29.13 1.00
29.17 1.00
29.21 1.00
29.25 1.00
29.30 1.00
29.34 1.00
29.38 1.00
29.40 1.00
29.42 1.00
29.46 1.00
29.50 1.00
29.55 1.00
29.59 1.00
29.64 1.00
29.68 1.00
29.72 1.00
29.74 1.00
29.77 1.00
29.80 1.00
29.85 1.00
29.89 1.00
29.94 1.00
29.98 1.00
30.02 1.00
30.07 1.00
30.08 1.00
30.10 1.00
30.15 1.00
30.19 1.00
30.24 1.00
30.29 1.00
30.33 1.00
30.34 1.00
30.38 1.00
30.41 0.99
30.45 0.97
30.49 0.95
30.54 0.92
30.58 0.89
30.62 0.88
30.67 0.88
30.68 0.88
30.70 0.88
30.74 0.88
30.79 0.88
30.83 0.87
30.88 0.86
30.92 0.84
30.97 0.84
30.98 0.83
31.01 0.83
31.04 0.82
31.09 0.81
31.13 0.80
31.17 0.79
31.22 0.78
31.26 0.76
31.31 0.75
31.32 0.74
31.34 0.72
31.39 0.71
31.43 0.70
31.48 0.68
31.52 0.66
31.57 0.64
31.58 0.63
31.61 0.62
31.65 0.60
31.69 0.59
31.73 0.57
31.78 0.56
31.82 0.54
31.87 0.53
31.88 0.52
31.90 0.51
31.94 0.50
31.99 0.50
32.03 0.50
32.07 0.50
32.12 0.51
32.17 0.51
32.18 0.53
32.21 0.55
32.25 0.57
32.29 0.60
32.33 0.64
32.38 0.70
32.42 0.78
32.46 0.85
32.48 0.92
32.50 0.97
32.54 0.99
32.59 1.00
32.63 1.00
32.67 1.00
32.72 1.00
32.77 1.00
32.78 1.00
32.80 1.00
32.84 1.00
32.88 1.00
32.93 1.00
32.98 1.00
33.02 1.00
33.07 1.00
33.08 1.00
33.10 1.00
33.14 1.00
33.18 1.00
33.23 1.00
33.28 1.00
33.32 1.00
33.36 1.00
33.38 1.00
33.40 1.00
33.44 1.00
33.49 1.00
33.53 1.00
33.58 1.00
33.62 1.00
33.67 1.00
33.68 1.00
33.70 1.00
33.74 1.00
33.78 1.00
33.83 1.00
33.87 1.00
33.92 1.00
33.96 1.00
34.01 0.99
34.02 0.98
34.04 0.98
34.08 0.97
34.12 0.96
34.17 0.95
34.22 0.94
34.26 0.93
34.28 0.92
34.30 0.91
34.34 0.90
34.38 0.89
34.43 0.88
34.47 0.88
34.52 0.87
34.56 0.86
34.61 0.85
34.62 0.85
34.64 0.84
34.68 0.84
34.73 0.83
34.77 0.83
34.82 0.83
34.86 0.82
34.91 0.82
34.92 0.82
34.94 0.82
34.98 0.82
35.03 0.82
35.08 0.83
35.12 0.84
35.16 0.87
35.21 0.90
35.22 0.94
35.24 0.97
35.28 0.98
35.33 1.00
35.38 1.00
35.42 1.00
35.47 1.00
35.51 1.00
35.52 1.00
35.54 1.00
35.58 1.00
35.63 1.00
35.67 1.00
35.72 1.00
35.76 1.00
35.81 1.00
35.82 1.00
35.84 1.00
35.88 1.00
35.93 1.00
35.97 1.00
36.01 1.00
36.06 1.00
36.10 1.00
36.15 1.00
36.16 1.00
36.18 1.00
36.22 1.00
36.27 0.99
36.31 0.97
36.36 0.95
36.41 0.95
36.42 0.94
36.44 0.94
36.48 0.94
36.53 0.94
36.57 0.93
36.62 0.93
36.66 0.92
36.71 0.92
36.72 0.92
36.75 0.92
36.79 0.92
36.83 0.92
36.87 0.91
36.91 0.92
36.96 0.92
37.00 0.93
37.02 0.93
37.04 0.93
37.08 0.94
37.12 0.94
37.17 0.95
37.21 0.97
37.26 0.99
37.30 1.00
37.34 1.00
37.39 1.00
37.40 1.00
37.42 1.00
37.47 1.00
37.51 1.00
37.56 1.00
37.60 1.00
37.65 1.00
37.66 1.00
37.68 1.00
37.72 1.00
37.77 1.00
37.82 1.00
37.86 1.00
37.91 1.00
37.92 1.00
37.94 1.00
37.98 1.00
38.03 1.00
38.07 1.00
38.12 1.00
38.17 1.00
38.18 1.00
38.20 1.00
38.24 1.00
38.29 1.00
38.33 1.00
38.37 1.00
38.42 1.00
38.47 1.00
38.51 1.00
38.52 1.00
38.54 1.00
38.58 1.00
38.63 1.00
38.67 1.00
38.71 1.00
38.76 1.00
38.80 1.00
38.85 1.00
38.86 1.00
38.88 1.00
38.92 1.00
38.96 1.00
39.01 1.00
39.06 1.00
39.10 1.00
39.14 1.00
39.16 1.00
39.18 1.00
39.22 1.00
39.26 1.00
39.31 1.00
39.35 1.00
39.40 1.00
39.44 1.00
39.48 1.00
39.50 1.00
39.52 1.00
39.56 1.00
39.61 1.00
39.66 1.00
39.70 1.00
39.75 1.00
39.76 1.00
39.78 1.00
39.82 1.00
39.87 1.00
39.92 1.00
39.96 1.00
39.98 1.00
40.01 1.00
40.04 1.00
40.09 1.00
40.13 1.00
40.18 1.00
40.22 1.00
40.27 0.99
40.32 0.98
40.33 0.97
40.34 0.96
40.38 0.95
40.43 0.94
40.47 0.93
40.52 0.91
40.56 0.89
40.61 0.88
40.62 0.87
40.65 0.85
40.69 0.84
40.73 0.83
40.78 0.81
40.82 0.79
40.87 0.77
40.88 0.76
40.90 0.74
40.94 0.72
40.99 0.70
41.03 0.68
41.08 0.66
41.12 0.64
41.16 0.61
41.18 0.59
41.20 0.58
41.24 0.56
41.29 0.54
41.33 0.53
41.37 0.51
41.42 0.50
41.46 0.49
41.50 0.47
41.52 0.46
41.54 0.46
41.58 0.45
41.62 0.44
41.67 0.44
41.71 0.44
41.76 0.43
41.80 0.43
41.85 0.43
41.86 0.44
41.88 0.44
41.92 0.45
41.96 0.46
42.01 0.48
42.06 0.51
42.10 0.56
42.15 0.63
42.16 0.72
42.18 0.80
42.22 0.87
42.27 0.91
42.32 0.91
42.36 0.87
42.40 0.91
42.42 0.97
42.44 1.00
42.48 1.00
42.52 1.00
42.57 1.00
42.62 1.00
42.66 1.00
42.71 1.00
42.72 1.00
42.74 1.00
42.78 1.00


==> matlabPlots/control/tilde_d_obs_2.txt <==
0.00 0.00
0.03 0.00
0.06 0.08
0.10 0.49
0.13 0.82
0.16 0.98
0.20 1.00
0.25 1.00
0.30 1.00
0.35 1.00
0.39 1.00
0.40 1.00
0.42 1.00
0.46 1.00
0.50 1.00
0.55 1.00
0.59 1.00
0.64 1.00
0.68 1.00
0.70 1.00
0.73 1.00
0.76 1.00
0.81 1.00
0.85 0.99
0.90 0.98
0.94 0.98
0.99 0.97
1.00 0.96
1.02 0.95
1.06 0.95
1.11 0.94
1.15 0.93
1.20 0.92
1.24 0.90
1.28 0.89
1.30 0.88
1.33 0.87
1.36 0.85
1.41 0.84
1.45 0.82
1.50 0.81
1.54 0.80
1.59 0.79
1.60 0.78
1.62 0.78
1.66 0.77
1.70 0.77
1.75 0.77
1.80 0.78
1.84 0.78
1.88 0.78
1.90 0.79
1.92 0.79
1.96 0.80
2.01 0.80
2.05 0.81
2.10 0.81
2.14 0.81
2.18 0.81
2.20 0.81
2.22 0.82
2.26 0.82
2.31 0.82
2.36 0.82
2.40 0.83
2.44 0.89
2.49 0.96
2.50 1.00
2.52 1.00
2.57 1.00
2.61 1.00
2.65 1.00
2.70 1.00
2.74 1.00
2.79 1.00
2.80 1.00
2.82 1.00
2.86 1.00
2.91 1.00
2.95 1.00
3.00 1.00
3.04 1.00
3.09 1.00
3.10 1.00
3.12 1.00
3.17 1.00
3.21 1.00
3.25 0.99
3.30 0.98
3.34 0.97
3.39 0.96
3.40 0.95
3.42 0.94
3.47 0.93
3.51 0.92
3.55 0.90
3.60 0.89
3.64 0.88
3.69 0.86
3.70 0.85
3.72 0.84
3.76 0.83
3.81 0.82
3.85 0.81
3.90 0.80
3.94 0.78
3.99 0.77
4.00 0.75
4.02 0.74
4.06 0.73
4.11 0.72
4.16 0.70
4.20 0.69
4.25 0.67
4.26 0.65
4.28 0.64
4.32 0.63
4.37 0.61
4.42 0.59
4.46 0.57
4.50 0.56
4.52 0.55
4.54 0.54
4.58 0.52
4.62 0.51
4.67 0.51
4.71 0.51
4.76 0.51
4.80 0.52
4.84 0.53
4.86 0.55
4.88 0.57
4.92 0.61
4.96 0.66
5.01 0.72
5.05 0.79
5.10 0.86
5.15 0.92
5.19 0.96
5.20 0.98
5.24 0.99
5.27 0.96
5.31 0.92
5.36 0.90
5.40 0.92
5.44 0.92
5.49 0.96
5.50 0.97
5.52 0.97
5.56 1.00
5.61 0.91
5.65 0.94
5.70 1.00
5.74 1.00
5.78 1.00
5.79 0.98
5.82 1.00
5.87 1.00
5.91 1.00
5.95 1.00
6.00 1.00
6.04 1.00
6.09 1.00
6.10 1.00
6.12 1.00
6.16 1.00
6.21 1.00
6.25 1.00
6.30 1.00
6.34 0.90
6.39 0.57
6.40 0.25
6.42 0.00
6.46 0.00
6.51 0.00
6.55 0.00
6.59 0.00
6.64 0.45
6.68 0.87
6.73 0.65
6.77 0.28
6.79 0.00
6.81 0.00
6.85 0.00
6.90 0.55
6.95 0.90
6.96 0.91
6.98 0.89
7.02 0.74
7.07 0.69
7.11 0.72
7.16 0.79
7.21 0.89
7.22 0.97
7.25 1.00
7.28 1.00
7.33 1.00
7.37 0.97
7.41 0.99
7.46 1.00
7.50 0.99
7.52 0.96
7.54 0.43
7.58 0.63
7.63 0.89
7.68 1.00
7.72 1.00
7.76 1.00
7.78 1.00
7.80 1.00
7.84 1.00
7.89 1.00
7.94 1.00
7.98 1.00
8.02 1.00
8.04 1.00
8.06 1.00
8.10 1.00
8.14 1.00
8.19 1.00
8.24 1.00
8.28 1.00
8.33 1.00
8.34 1.00
8.36 1.00
8.40 1.00
8.45 1.00
8.49 1.00
8.54 1.00
8.58 1.00
8.63 1.00
8.64 1.00
8.66 1.00
8.70 1.00
8.75 1.00
8.80 1.00
8.84 1.00
8.89 1.00
8.90 1.00
8.92 1.00
8.96 1.00
9.00 1.00
9.05 1.00
9.09 1.00
9.14 1.00
9.18 1.00
9.22 1.00
9.24 1.00
9.27 1.00
9.30 1.00
9.35 1.00
9.39 1.00
9.44 1.00
9.48 1.00
9.53 1.00
9.54 1.00
9.56 1.00
9.60 1.00
9.65 1.00
9.69 1.00
9.74 1.00
9.78 1.00
9.83 1.00
9.84 1.00
9.87 1.00
9.90 1.00
9.95 1.00
10.00 1.00
10.04 1.00
10.08 1.00
10.10 1.00
10.12 1.00
10.16 1.00
10.21 1.00
10.25 1.00
10.30 0.98
10.34 0.96
10.38 0.94
10.43 0.93
10.44 0.91
10.48 0.90
10.51 0.89
10.55 0.88
10.59 0.87
10.64 0.86
10.68 0.84
10.73 0.83
10.74 0.82
10.76 0.82
10.80 0.81
10.85 0.80
10.89 0.79
10.93 0.78
10.98 0.77
11.02 0.75
11.07 0.73
11.08 0.72
11.11 0.72
11.14 0.70
11.19 0.69
11.23 0.68
11.27 0.67
11.32 0.65
11.37 0.63
11.41 0.62
11.42 0.62
11.44 0.61
11.48 0.60
11.53 0.60
11.57 0.59
11.61 0.58
11.66 0.58
11.70 0.58
11.75 0.59
11.76 0.60
11.78 0.62
11.82 0.66
11.87 0.74
11.91 0.85
11.96 0.94
12.00 1.00
12.05 1.00
12.06 1.00
12.08 1.00
12.12 1.00
12.17 1.00
12.21 1.00
12.25 1.00
12.30 1.00
12.34 1.00
12.39 1.00
12.40 1.00
12.42 1.00
12.46 1.00
12.51 0.99
12.55 0.98
12.60 0.97
12.64 0.96
12.68 0.95
12.70 0.94
12.72 0.93
12.76 0.92
12.81 0.91
12.86 0.90
12.90 0.89
12.94 0.89
12.96 0.88
12.99 0.87
13.02 0.87
13.07 0.86
13.11 0.85
13.16 0.84
13.20 0.84
13.24 0.84
13.26 0.84
13.28 0.84
13.32 0.84
13.37 0.84
13.41 0.85
13.46 0.85
13.50 0.86
13.54 0.89
13.59 0.94
13.60 0.97
13.62 0.99
13.66 1.00
13.70 1.00
13.75 1.00
13.79 1.00
13.84 1.00
13.88 1.00
13.92 0.99
13.94 1.00
13.96 1.00
14.00 1.00
14.05 1.00
14.09 1.00
14.13 1.00
14.18 0.99
14.22 1.00
14.27 1.00
14.28 1.00
14.30 1.00
14.34 1.00
14.39 1.00
14.43 0.99
14.48 1.00
14.53 1.00
14.57 0.99
14.58 0.99
14.60 1.00
14.64 1.00
14.68 1.00
14.73 0.97
14.78 1.00
14.82 0.99
14.87 0.99
14.88 0.97
14.90 0.98
14.94 0.97
14.98 0.97
15.03 0.85
15.07 0.68
15.12 0.60
15.16 0.72
15.21 0.74
15.22 0.69
15.24 0.72
15.28 0.75
15.33 0.57
15.37 0.62
15.42 0.79
15.46 0.55
15.50 0.65
15.52 0.78
15.54 0.78
15.58 0.75
15.62 0.83
15.67 0.90
15.71 0.94
15.76 0.90
15.80 0.91
15.85 0.95
15.86 0.96
15.88 0.99
15.92 0.99
15.96 1.00
16.01 1.00
16.05 1.00
16.10 1.00
16.14 1.00
16.18 1.00
16.23 1.00
16.24 1.00
16.26 1.00
16.30 1.00
16.35 1.00
16.39 1.00
16.43 1.00
16.48 1.00
16.52 1.00
16.57 1.00
16.58 1.00
16.60 1.00
16.65 1.00
16.69 1.00
16.73 1.00
16.78 1.00
16.82 1.00
16.87 1.00
16.88 1.00
16.90 1.00
16.94 1.00
16.99 1.00
17.03 1.00
17.07 1.00
17.12 1.00
17.16 1.00
17.21 1.00
17.22 1.00
17.24 1.00
17.28 1.00
17.33 1.00
17.37 1.00
17.41 1.00
17.46 1.00
17.50 1.00
17.55 1.00
17.56 1.00
17.58 1.00
17.62 1.00
17.67 1.00
17.72 1.00
17.76 1.00
17.81 1.00
17.82 1.00
17.84 1.00
17.88 1.00
17.92 1.00
17.97 1.00
18.01 1.00
18.06 1.00
18.10 1.00
18.14 1.00
18.16 1.00
18.18 1.00
18.22 1.00
18.26 1.00
18.31 1.00
18.35 1.00
18.40 1.00
18.44 1.00
18.48 1.00
18.50 1.00
18.52 1.00
18.56 1.00
18.61 1.00
18.65 1.00
18.69 1.00
18.74 1.00
18.78 1.00
18.83 1.00
18.84 1.00
18.86 1.00
18.90 1.00
18.94 1.00
18.99 1.00
19.03 1.00
19.08 1.00
19.12 1.00
19.16 1.00
19.18 1.00
19.21 1.00
19.24 1.00
19.28 1.00
19.33 1.00
19.38 1.00
19.42 1.00
19.46 1.00
19.48 1.00
19.50 1.00
19.54 1.00
19.58 1.00
19.63 1.00
19.67 1.00
19.72 1.00
19.76 1.00
19.81 1.00
19.82 1.00
19.84 1.00
19.88 1.00
19.92 1.00
19.97 1.00
20.02 1.00
20.06 1.00
20.09 1.00
20.13 1.00
20.17 1.00
20.22 1.00
20.27 1.00
20.31 1.00
20.33 1.00
20.34 1.00
20.38 1.00
20.43 1.00
20.47 1.00
20.51 1.00
20.56 1.00
20.61 1.00
20.65 1.00
20.66 1.00
20.68 1.00
20.72 1.00
20.77 1.00
20.82 1.00
20.86 1.00
20.91 1.00
20.92 1.00
20.95 1.00
20.98 1.00
21.02 1.00
21.07 1.00
21.11 1.00
21.16 1.00
21.20 1.00
21.24 1.00
21.26 1.00
21.28 1.00
21.32 1.00
21.37 1.00
21.41 1.00
21.45 1.00
21.50 1.00
21.55 1.00
21.59 1.00
21.60 1.00
21.62 1.00
21.66 1.00
21.70 1.00
21.75 1.00
21.80 1.00
21.84 1.00
21.89 1.00
21.90 1.00
21.92 1.00
21.96 1.00
22.01 1.00
22.05 1.00
22.10 1.00
22.14 1.00
22.18 1.00
22.20 1.00
22.23 1.00
22.26 1.00
22.31 1.00
22.36 1.00
22.40 1.00
22.45 1.00
22.46 1.00
22.48 1.00
22.52 1.00
22.56 1.00
22.61 1.00
22.65 1.00
22.70 1.00
22.74 1.00
22.78 0.99
22.80 0.99
22.82 0.98
22.86 0.97
22.91 0.97
22.96 0.96
23.00 0.95
23.04 0.94
23.06 0.94
23.08 0.93
23.12 0.93
23.16 0.92
23.21 0.91
23.25 0.90
23.30 0.89
23.34 0.88
23.39 0.87
23.40 0.86
23.42 0.86
23.46 0.85
23.51 0.84
23.56 0.83
23.60 0.81
23.64 0.80
23.69 0.79
23.70 0.78
23.72 0.77
23.76 0.76
23.81 0.75
23.85 0.73
23.89 0.72
23.94 0.72
23.98 0.71
24.03 0.71
24.04 0.72
24.06 0.73
24.10 0.74
24.15 0.76
24.20 0.78
24.24 0.80
24.29 0.80
24.31 0.81
24.32 0.82
24.36 0.83
24.41 0.83
24.45 0.84
24.50 0.85
24.54 0.86
24.58 0.87
24.60 0.88
24.62 0.89
24.66 0.91
24.70 0.95
24.75 0.99
24.79 1.00
24.84 1.00
24.88 1.00
24.93 1.00
24.94 1.00
24.96 1.00
25.00 1.00
25.04 1.00
25.09 1.00
25.13 1.00
25.18 1.00
25.22 1.00
25.24 1.00
25.26 1.00
25.30 1.00
25.34 1.00
25.39 1.00
25.44 1.00
25.48 1.00
25.52 1.00
25.57 1.00
25.58 1.00
25.60 1.00
25.64 1.00
25.69 1.00
25.73 1.00
25.77 1.00
25.82 1.00
25.86 1.00
25.91 1.00
25.92 0.99
25.94 0.99
25.99 0.98
26.03 0.97
26.08 0.96
26.12 0.95
26.16 0.93
26.20 0.92
26.22 0.90
26.24 0.89
26.28 0.87
26.33 0.86
26.37 0.84
26.42 0.82
26.47 0.80
26.48 0.79
26.50 0.77
26.54 0.75
26.59 0.73
26.64 0.72
26.68 0.70
26.73 0.69
26.74 0.67
26.77 0.66
26.80 0.65
26.85 0.64
26.89 0.63
26.93 0.62
26.98 0.62
27.02 0.62
27.07 0.62
27.08 0.63
27.10 0.64
27.14 0.66
27.18 0.68
27.22 0.71
27.23 0.75
27.26 0.78
27.31 0.82
27.35 0.88
27.39 0.93
27.44 0.96
27.48 0.99
27.53 1.00
27.54 1.00
27.57 1.00
27.60 1.00
27.65 1.00
27.69 1.00
27.74 1.00
27.78 1.00
27.83 1.00
27.84 1.00
27.86 1.00
27.90 1.00
27.95 1.00
27.99 1.00
28.03 1.00
28.08 1.00
28.12 1.00
28.17 1.00
28.18 1.00
28.21 1.00
28.25 1.00
28.29 1.00
28.33 1.00
28.38 1.00
28.43 0.99
28.47 1.00
28.48 1.00
28.50 1.00
28.54 1.00
28.59 1.00
28.63 0.89
28.68 0.48
28.72 0.14
28.76 0.00
28.78 0.00
28.80 0.00
28.84 0.06
28.88 0.34
28.93 0.77
28.98 0.99
29.02 0.43
29.07 0.06
29.08 0.00
29.10 0.00
29.14 0.14
29.19 0.59
29.23 0.89
29.27 0.87
29.31 0.71
29.36 0.66
29.40 0.79
29.45 0.91
29.46 0.96
29.49 0.99
29.52 0.98
29.57 0.96
29.62 0.98
29.66 1.00
29.71 1.00
29.72 1.00
29.74 1.00
29.78 1.00
29.82 1.00
29.87 1.00
29.91 1.00
29.96 1.00
30.00 1.00
30.05 1.00
30.06 1.00
30.09 1.00
30.12 1.00
30.17 1.00
30.21 1.00
30.26 1.00
30.30 1.00
30.35 1.00
30.36 1.00
30.38 1.00
30.42 1.00
30.47 1.00
30.51 1.00
30.56 1.00
30.60 1.00
30.65 1.00
30.66 1.00
30.69 1.00
30.72 1.00
30.77 1.00
30.82 1.00
30.86 1.00
30.90 1.00
30.95 1.00
30.96 1.00
30.98 1.00
31.02 1.00
31.07 1.00
31.11 1.00
31.15 1.00
31.20 1.00
31.24 1.00
31.29 1.00
31.30 1.00
31.33 1.00
31.36 1.00
31.40 1.00
31.45 1.00
31.49 1.00
31.54 1.00
31.58 1.00
31.62 1.00
31.64 1.00
31.66 1.00
31.70 1.00
31.74 1.00
31.79 1.00
31.84 1.00
31.88 1.00
31.93 1.00
31.94 1.00
31.96 1.00
32.00 1.00
32.05 1.00
32.10 1.00
32.14 1.00
32.19 1.00
32.20 1.00
32.22 1.00
32.26 1.00
32.30 1.00
32.35 1.00
32.39 1.00
32.43 1.00
32.48 1.00
32.52 0.99
32.57 0.97
32.58 0.96
32.60 0.94
32.64 0.93
32.69 0.92
32.73 0.90
32.77 0.89
32.82 0.88
32.86 0.87
32.91 0.85
32.92 0.84
32.94 0.84
32.99 0.83
33.03 0.82
33.08 0.81
33.12 0.80
33.16 0.79
33.21 0.78
33.22 0.77
33.24 0.76
33.28 0.75
33.33 0.74
33.38 0.73
33.42 0.71
33.46 0.69
33.51 0.67
33.52 0.67
33.54 0.66
33.59 0.65
33.63 0.64
33.67 0.63
33.72 0.62
33.77 0.61
33.81 0.60
33.82 0.60
33.84 0.60
33.88 0.60
33.93 0.60
33.97 0.62
34.02 0.65
34.06 0.73
34.11 0.85
34.12 0.94
34.14 0.99
34.18 1.00
34.23 1.00
34.27 1.00
34.32 1.00
34.36 1.00
34.40 1.00
34.42 1.00
34.45 1.00
34.49 1.00
34.52 1.00
34.57 1.00
34.61 1.00
34.66 1.00
34.70 0.99
34.74 0.98
34.76 0.97
34.78 0.96
34.83 0.96
34.87 0.95
34.92 0.94
34.96 0.93
35.01 0.92
35.02 0.91
35.04 0.91
35.08 0.90
35.13 0.89
35.17 0.88
35.21 0.88
35.26 0.87
35.31 0.86
35.32 0.85
35.34 0.84
35.38 0.84
35.43 0.84
35.47 0.84
35.51 0.84
35.56 0.84
35.60 0.85
35.65 0.86
35.66 0.87
35.68 0.88
35.72 0.91
35.77 0.94
35.81 0.98
35.86 1.00
35.90 1.00
35.95 1.00
35.96 1.00
35.98 1.00
36.02 1.00
36.07 1.00
36.11 1.00
36.16 1.00
36.20 1.00
36.25 1.00
36.26 1.00
36.28 1.00
36.33 0.99
36.37 1.00
36.41 1.00
36.46 1.00
36.50 1.00
36.55 1.00
36.56 1.00
36.58 1.00
36.62 1.00
36.67 0.99
36.71 1.00
36.76 1.00
36.81 1.00
36.82 1.00
36.84 1.00
36.88 0.97
36.93 1.00
36.97 1.00
37.02 1.00
37.07 0.98
37.08 0.93
37.12 0.88
37.15 0.88
37.19 0.84
37.23 0.84
37.28 0.79
37.32 0.63
37.37 0.66
37.38 0.70
37.40 0.72
37.44 0.66
37.49 0.70
37.53 0.75
37.58 0.51
37.62 0.72
37.67 0.63
37.68 0.57
37.70 0.61
37.74 0.78
37.78 0.85
37.83 0.90
37.87 0.86
37.92 0.77
37.96 0.83
38.00 0.92
38.02 0.96
38.04 1.00
38.08 1.00
38.13 1.00
38.18 1.00
38.22 1.00
38.27 1.00
38.28 1.00
38.32 1.00
38.35 1.00
38.38 1.00
38.43 1.00
38.47 1.00
38.52 1.00
38.56 1.00
38.60 1.00
38.62 1.00
38.64 1.00
38.68 1.00
38.72 1.00
38.77 1.00
38.82 1.00
38.86 1.00
38.91 1.00
38.92 1.00
38.95 1.00
38.99 1.00
39.02 1.00
39.07 1.00
39.11 1.00
39.16 1.00
39.21 1.00
39.22 1.00
39.24 1.00
39.28 1.00
39.32 1.00
39.37 1.00
39.38 1.00
39.40 1.00
39.44 1.00
39.49 1.00
39.53 1.00
39.58 1.00
39.62 1.00
39.67 1.00
39.68 1.00
39.70 1.00
39.74 1.00
39.79 1.00
39.84 1.00
39.88 1.00
39.92 1.00
39.97 1.00
39.98 1.00
40.00 1.00
40.05 1.00
40.09 1.00
40.13 1.00
40.18 1.00
40.22 1.00
40.27 1.00
40.28 1.00
40.30 1.00
40.34 1.00
40.39 1.00
40.43 1.00
40.48 1.00
40.52 1.00
40.57 1.00
40.58 1.00
40.60 1.00
40.64 1.00
40.69 1.00
40.73 1.00
40.77 1.00
40.82 1.00
40.87 1.00
40.88 1.00
40.90 1.00
40.94 1.00
40.99 1.00
41.03 1.00
41.08 1.00
41.12 1.00
41.17 1.00
41.18 1.00
41.21 1.00
41.24 1.00
41.29 1.00
41.33 1.00
41.38 1.00
41.42 1.00
41.47 1.00
41.48 1.00
41.50 1.00
41.54 1.00
41.58 1.00
41.63 1.00
41.67 1.00
41.72 1.00
41.76 1.00
41.80 1.00
41.82 1.00
41.85 1.00
41.88 1.00
41.93 1.00
41.97 1.00
42.01 1.00
42.06 1.00
42.11 1.00
42.12 1.00
42.14 1.00
42.18 1.00
42.23 1.00
42.27 1.00
42.32 1.00
42.36 1.00
42.41 1.00
42.42 1.00
42.45 1.00
42.48 1.00
42.53 1.00
42.57 1.00
42.62 1.00
42.66 1.00
42.71 1.00
42.72 1.00
42.74 1.00
42.78 1.00
42.83 1.00
42.87 1.00
42.91 1.00
42.96 1.00
43.00 1.00
43.05 1.00
43.06 1.00
43.09 1.00
43.13 1.00
43.17 1.00
43.22 1.00
43.26 1.00
43.31 1.00
43.32 1.00
43.34 1.00
43.38 1.00
43.43 1.00
43.47 1.00
43.51 1.00
43.56 1.00
43.61 1.00
43.65 1.00
43.66 1.00
43.69 1.00
43.73 1.00
43.77 1.00
43.81 1.00
43.86 1.00
43.90 1.00
43.95 1.00
43.96 1.00
43.98 1.00
44.02 1.00
44.07 1.00
44.11 1.00
44.15 1.00
44.20 1.00
44.24 1.00
44.28 1.00
44.30 1.00
44.33 1.00
44.37 1.00
44.41 1.00
44.45 1.00
44.50 1.00
44.54 1.00
44.59 1.00
44.60 1.00
44.62 1.00
44.66 1.00
44.70 1.00
44.75 1.00
44.80 1.00


==> matlabPlots/control/tilde_d_obs_3.txt <==
0.00 0.00
0.03 0.00
0.06 0.04
0.09 0.19
0.13 0.35
0.16 0.49
0.20 0.61
0.24 0.71
0.29 0.79
0.33 0.86
0.37 0.90
0.41 0.93
0.46 0.97
0.50 0.99
0.55 1.00
0.56 0.46
0.59 0.15
0.63 0.03
0.67 0.10
0.71 0.28
0.75 0.49
0.80 0.71
0.84 0.87
0.88 0.95
0.90 0.98
0.92 0.99
0.97 0.93
1.01 0.96
1.05 0.96
1.10 0.98
1.14 1.00
1.19 1.00
1.20 1.00
1.23 1.00
1.27 1.00
1.31 1.00
1.35 1.00
1.39 1.00
1.43 1.00
1.48 1.00
1.53 1.00
1.57 1.00
1.58 1.00
1.60 1.00
1.64 1.00
1.69 1.00
1.73 1.00
1.77 1.00
1.82 1.00
1.87 1.00
1.88 1.00
1.91 1.00
1.95 1.00
1.99 1.00
2.03 1.00
2.07 1.00
2.12 1.00
2.17 1.00
2.21 1.00
2.22 1.00
2.24 1.00
2.28 1.00
2.33 1.00
2.37 1.00
2.41 1.00
2.46 1.00
2.50 1.00
2.55 1.00
2.56 1.00
2.59 1.00
2.62 1.00
2.67 1.00
2.71 1.00
2.76 1.00
2.81 1.00
2.82 1.00
2.84 1.00
2.88 1.00
2.92 1.00
2.97 1.00
3.01 1.00
3.06 1.00
3.10 1.00
3.14 1.00
3.16 1.00
3.19 1.00
3.22 1.00
3.26 1.00
3.31 0.99
3.36 1.00
3.40 1.00
3.42 1.00
3.44 1.00
3.48 1.00
3.53 1.00
3.57 0.99
3.62 1.00
3.66 1.00
3.71 1.00
3.72 1.00
3.74 1.00
3.78 1.00
3.83 1.00
3.87 1.00
3.91 1.00
3.96 1.00
4.00 1.00
4.05 1.00
4.06 1.00
4.08 1.00
4.12 1.00
4.17 1.00
4.21 1.00
4.26 1.00
4.30 1.00
4.35 1.00
4.36 1.00
4.39 1.00
4.43 1.00
4.47 1.00
4.52 1.00
4.56 1.00
4.61 1.00
4.62 1.00
4.64 1.00
4.68 1.00
4.73 1.00
4.77 1.00
4.82 1.00
4.87 1.00
4.88 1.00
4.90 1.00
4.95 1.00
4.99 1.00
5.04 1.00
5.08 1.00
5.12 1.00
5.14 1.00
5.17 1.00
5.20 1.00
5.25 1.00
5.29 1.00
5.33 1.00
5.38 1.00
5.43 1.00
5.44 1.00
5.46 1.00
5.50 1.00
5.55 1.00
5.59 1.00
5.63 1.00
5.68 1.00
5.72 1.00
5.77 0.99
5.78 0.97
5.81 0.96
5.85 0.95
5.88 0.94
5.93 0.92
5.98 0.91
6.02 0.90
6.06 0.89
6.08 0.88
6.10 0.88
6.14 0.87
6.19 0.86
6.23 0.85
6.28 0.83
6.32 0.82
6.37 0.80
6.38 0.79
6.40 0.77
6.44 0.76
6.49 0.74
6.53 0.72
6.58 0.70
6.62 0.68
6.67 0.66
6.68 0.64
6.70 0.62
6.74 0.61
6.79 0.59
6.84 0.57
6.89 0.56
6.90 0.55
6.92 0.54
6.96 0.53
7.01 0.52
7.05 0.51
7.10 0.50
7.14 0.50
7.19 0.49
7.24 0.48
7.25 0.47
7.26 0.47
7.31 0.47
7.35 0.47
7.39 0.48
7.44 0.49
7.48 0.51
7.53 0.53
7.54 0.57
7.56 0.59
7.60 0.63
7.65 0.66
7.70 0.72
7.74 0.77
7.78 0.83
7.83 0.89
7.84 0.94
7.87 0.98
7.91 1.00
7.95 1.00
8.00 1.00
8.04 1.00
8.09 1.00
8.10 1.00
8.12 1.00
8.17 1.00
8.21 1.00
8.26 0.99
8.30 0.98
8.35 0.98
8.36 0.98
8.38 0.97
8.43 0.97
8.47 0.96
8.52 0.95
8.55 0.95
8.59 0.94
8.63 0.93
8.68 0.92
8.72 0.91
8.77 0.90
8.78 0.89
8.80 0.88
8.84 0.87
8.89 0.86
8.94 0.85
8.98 0.85
9.03 0.85
9.04 0.86
9.06 0.86
9.10 0.87
9.15 0.89
9.20 0.90
9.24 0.95
9.28 1.00
9.33 1.00
9.35 1.00
9.36 1.00
9.41 1.00
9.45 1.00
9.49 1.00
9.54 1.00
9.59 1.00
9.60 1.00
9.62 1.00
9.66 1.00
9.71 1.00
9.75 1.00
9.80 1.00
9.84 1.00
9.89 1.00
9.90 1.00
9.92 1.00
9.96 1.00
10.01 1.00
10.05 1.00
10.09 0.99
10.14 0.98
10.19 0.97
10.20 0.96
10.22 0.95
10.26 0.95
10.31 0.95
10.35 0.95
10.39 0.95
10.44 0.95
10.49 0.95
10.50 0.95
10.52 0.95
10.57 0.95
10.61 0.95
10.66 0.95
10.70 0.95
10.75 0.94
10.76 0.94
10.78 0.94
10.82 0.94
10.87 0.93
10.91 0.92
10.96 0.92
11.01 0.91
11.05 0.90
11.06 0.89
11.09 0.89
11.12 0.88
11.17 0.88
11.21 0.88
11.25 0.88
11.30 0.87
11.34 0.86
11.38 0.86
11.40 0.85
11.42 0.85
11.46 0.84
11.51 0.83
11.55 0.82
11.60 0.80
11.65 0.79
11.66 0.78
11.69 0.77
11.73 0.76
11.76 0.74
11.81 0.73
11.85 0.71
11.90 0.69
11.94 0.68
11.96 0.66
11.98 0.65
12.02 0.63
12.06 0.62
12.11 0.61
12.16 0.60
12.20 0.59
12.25 0.58
12.26 0.58
12.30 0.57
12.33 0.57
12.36 0.56
12.41 0.56
12.45 0.55
12.50 0.55
12.54 0.55
12.59 0.56
12.60 0.57
12.62 0.58
12.66 0.60
12.71 0.64
12.75 0.71
12.79 0.80
12.84 0.90
12.89 0.97
12.90 1.00
12.93 1.00
12.96 1.00
13.01 1.00
13.05 1.00
13.10 1.00
13.14 1.00
13.19 1.00
13.20 1.00
13.22 1.00
13.27 1.00
13.31 1.00
13.35 1.00
13.40 1.00
13.45 1.00
13.49 1.00
13.50 1.00
13.54 1.00
13.57 1.00
13.61 1.00
13.65 1.00
13.70 1.00
13.74 1.00
13.79 1.00
13.80 1.00
13.82 1.00
13.86 1.00
13.91 1.00
13.95 1.00
14.00 1.00
14.04 1.00
14.09 1.00
14.10 1.00
14.12 1.00
14.17 1.00
14.21 1.00
14.26 1.00
14.30 1.00
14.35 1.00
14.36 1.00
14.38 1.00
14.42 1.00
14.47 1.00
14.51 1.00
14.55 1.00
14.60 1.00
14.64 1.00
14.69 1.00
14.70 1.00
14.72 1.00
14.76 1.00
14.81 1.00
14.85 1.00
14.90 1.00
14.94 1.00
14.98 1.00
15.00 1.00
15.02 1.00
15.06 1.00
15.11 1.00
15.16 0.99
15.20 0.98
15.24 0.97
15.26 0.96
15.28 0.95
15.32 0.93
15.36 0.92
15.41 0.91
15.46 0.90
15.50 0.88
15.55 0.86
15.56 0.86
15.59 0.85
15.62 0.84
15.66 0.82
15.71 0.81
15.75 0.79
15.80 0.78
15.84 0.76
15.88 0.73
15.93 0.71
15.94 0.69
15.96 0.68
16.00 0.66
16.05 0.63
16.09 0.61
16.13 0.59
16.18 0.57
16.23 0.55
16.27 0.53
16.28 0.52
16.31 0.51
16.35 0.50
16.39 0.49
16.43 0.48
16.48 0.48
16.53 0.47
16.54 0.48
16.56 0.48
16.60 0.49
16.65 0.50
16.69 0.51
16.73 0.53
16.78 0.55
16.82 0.59
16.87 0.64
16.88 0.70
16.91 0.75
16.95 0.76
16.99 0.78
17.03 0.80
17.08 0.80
17.13 0.80
17.14 0.80
17.16 0.81
17.20 0.81
17.25 0.81
17.29 0.81
17.33 0.80
17.38 0.79
17.43 0.78
17.44 0.78
17.46 0.77
17.51 0.76
17.55 0.75
17.59 0.73
17.64 0.72
17.68 0.69
17.73 0.67
17.74 0.66
17.76 0.64
17.81 0.63
17.85 0.62
17.90 0.61
17.94 0.59
17.99 0.58
18.00 0.57
18.02 0.57
18.06 0.56
18.11 0.56
18.15 0.55
18.20 0.55
18.24 0.55
18.29 0.55
18.30 0.56
18.32 0.57
18.36 0.59
18.40 0.60
18.45 0.62
18.49 0.67
18.54 0.74
18.58 0.86
18.62 0.95
18.64 1.00
18.66 1.00
18.70 1.00
18.74 1.00
18.79 1.00
18.83 1.00
18.88 1.00
18.92 1.00
18.96 1.00
18.98 1.00
19.00 1.00
19.04 1.00
19.08 1.00
19.13 1.00
19.18 1.00
19.22 0.99
19.26 0.99
19.28 0.99
19.30 0.99
19.34 0.99
19.38 0.99
19.43 0.98
19.47 0.98
19.52 0.98
19.56 0.98
19.60 0.98
19.65 0.99
19.66 0.99
19.68 0.99
19.72 0.99
19.76 0.99
19.77 0.99
19.80 1.00
19.85 1.00
19.89 1.00
19.94 1.00
19.98 1.00
20.02 1.00
20.04 0.99
20.06 0.99
20.10 0.98
20.15 0.97
20.20 0.97
20.24 0.96
20.29 0.95
20.33 0.94
20.34 0.92
20.37 0.91
20.41 0.90
20.45 0.88
20.50 0.86
20.54 0.85
20.58 0.83
20.63 0.82
20.64 0.81
20.66 0.80
20.71 0.79
20.76 0.77
20.80 0.76
20.85 0.74
20.89 0.73
20.90 0.71
20.94 0.70
20.97 0.69
21.01 0.68
21.05 0.67
21.10 0.65
21.14 0.64
21.19 0.63
21.20 0.63
21.22 0.62
21.26 0.62
21.31 0.62
21.35 0.62
21.40 0.62
21.44 0.63
21.49 0.64
21.50 0.67
21.52 0.69
21.56 0.72
21.61 0.76
21.65 0.82
21.69 0.89
21.74 0.95
21.78 0.99
21.83 1.00
21.84 1.00
21.86 1.00
21.90 1.00
21.95 1.00
21.99 1.00
22.03 1.00
22.08 1.00
22.12 1.00
22.17 1.00
22.18 1.00
22.21 1.00
22.24 1.00
22.29 1.00
22.33 1.00
22.38 1.00
22.43 1.00
22.47 1.00
22.48 1.00
22.50 1.00
22.55 1.00
22.59 1.00
22.64 1.00
22.68 1.00
22.73 1.00
22.74 1.00
22.76 1.00
22.80 1.00
22.84 1.00
22.89 1.00
22.93 1.00
22.98 1.00
23.02 1.00
23.06 1.00
23.08 1.00
23.10 1.00
23.14 1.00
23.19 1.00
23.23 1.00
23.28 1.00
23.32 1.00
23.34 1.00
23.36 1.00
23.40 1.00
23.45 1.00
23.49 1.00
23.54 1.00
23.58 1.00
23.62 1.00
23.64 1.00
23.66 1.00
23.70 1.00
23.74 1.00
23.79 1.00
23.83 1.00
23.88 1.00
23.92 1.00
23.97 1.00
23.98 1.00
24.00 1.00
24.04 1.00
24.09 1.00
24.13 1.00
24.18 1.00
24.22 1.00
24.27 1.00
24.28 1.00
24.30 1.00
24.34 1.00
24.39 1.00
24.43 1.00
24.48 1.00
24.52 1.00
24.57 1.00
24.58 1.00
24.60 1.00
24.64 1.00
24.69 1.00
24.73 1.00
24.78 1.00
24.82 1.00
24.86 1.00
24.90 1.00
24.92 1.00
24.94 1.00
24.98 1.00
25.03 1.00
25.07 1.00
25.11 1.00
25.16 1.00
25.21 1.00
25.22 1.00
25.24 1.00
25.28 1.00
25.33 1.00
25.37 1.00
25.41 1.00
25.46 1.00
25.50 1.00
25.55 1.00
25.56 1.00
25.58 1.00
25.62 1.00
25.67 0.99
25.71 0.98
25.75 0.97
25.80 0.96
25.84 0.94
25.89 0.92
25.90 0.91
25.92 0.90
25.97 0.88
26.01 0.87
26.06 0.86
26.10 0.85
26.14 0.83
26.16 0.83
26.18 0.82
26.22 0.80
26.27 0.78
26.31 0.76
26.35 0.74
26.40 0.72
26.45 0.69
26.46 0.67
26.48 0.66
26.52 0.64
26.57 0.62
26.62 0.61
26.66 0.59
26.71 0.58
26.72 0.57
26.75 0.56
26.78 0.54
26.83 0.53
26.87 0.52
26.90 0.51
26.95 0.50
27.00 0.50
27.05 0.49
27.09 0.48
27.10 0.48
27.12 0.48
27.16 0.48
27.21 0.48
27.26 0.49
27.30 0.50
27.35 0.52
27.36 0.55
27.39 0.58
27.43 0.62
27.47 0.66
27.51 0.70
27.56 0.77
27.60 0.85
27.65 0.92
27.66 0.97
27.68 1.00
27.72 1.00
27.76 1.00
27.81 1.00
27.85 1.00
27.90 1.00
27.93 1.00
27.98 1.00
28.02 1.00
28.07 1.00
28.08 1.00
28.10 1.00
28.15 1.00
28.19 1.00
28.24 0.99
28.28 0.98
28.33 0.97
28.34 0.96
28.36 0.95
28.41 0.94
28.45 0.94
28.49 0.93
28.54 0.92
28.58 0.91
28.63 0.90
28.64 0.89
28.68 0.89
28.71 0.88
28.75 0.87
28.80 0.86
28.84 0.86
28.89 0.86
28.90 0.86
28.92 0.86
28.96 0.86
29.01 0.87
29.05 0.89
29.10 0.94
29.14 0.99
29.18 1.00
29.20 1.00
29.22 1.00
29.26 1.00
29.30 1.00
29.35 1.00
29.40 1.00
29.44 1.00
29.49 1.00
29.50 1.00
29.52 1.00
29.56 1.00
29.61 1.00
29.65 1.00
29.70 1.00
29.74 1.00
29.76 1.00
29.78 1.00
29.82 1.00
29.87 1.00
29.91 1.00
29.96 1.00
30.00 0.99
30.04 0.98
30.09 0.97
30.10 0.96
30.12 0.96
30.16 0.96
30.21 0.95
30.25 0.95
30.29 0.95
30.34 0.95
30.38 0.95
30.43 0.95
30.44 0.95
30.46 0.95
30.51 0.95
30.56 0.95
30.60 0.94
30.65 0.93
30.66 0.93
30.69 0.93
30.72 0.92
30.77 0.92
30.81 0.91
30.85 0.91
30.90 0.90
30.95 0.89
30.99 0.88
31.00 0.88
31.02 0.87
31.06 0.86
31.11 0.87
31.15 0.87
31.19 0.86
31.24 0.86
31.28 0.85
31.33 0.84
31.34 0.84
31.36 0.83
31.40 0.82
31.45 0.82
31.49 0.81
31.54 0.80
31.58 0.78
31.63 0.76
31.64 0.75
31.66 0.74
31.71 0.72
31.75 0.71
31.80 0.69
31.84 0.67
31.89 0.65
31.90 0.64
31.93 0.63
31.97 0.62
32.00 0.61
32.05 0.60
32.09 0.59
32.14 0.58
32.19 0.57
32.23 0.56
32.24 0.56
32.26 0.56
32.30 0.56
32.35 0.56
32.39 0.56
32.44 0.56
32.48 0.56
32.53 0.58
32.54 0.60
32.57 0.62
32.61 0.66
32.65 0.73
32.69 0.81
32.73 0.89
32.78 0.97
32.82 1.00
32.87 1.00
32.88 1.00
32.90 1.00
32.94 1.00
32.99 1.00
33.03 1.00
33.08 1.00
33.13 1.00
33.14 1.00
33.16 1.00
33.21 1.00
33.25 1.00
33.30 1.00
33.35 1.00
33.36 1.00
33.38 1.00
33.42 1.00
33.47 1.00
33.51 1.00
33.56 1.00
33.60 1.00
33.65 1.00
33.66 1.00
33.68 1.00
33.72 1.00
33.77 1.00
33.81 1.00
33.86 1.00
33.90 1.00
33.95 1.00
33.96 1.00
33.99 1.00
34.02 1.00
34.07 1.00
34.11 1.00
34.16 1.00
34.21 1.00
34.22 1.00
34.24 1.00
34.28 1.00
34.33 1.00
34.37 1.00
34.41 1.00
34.46 1.00
34.51 1.00
34.55 1.00
34.56 1.00
34.59 1.00
34.63 1.00
34.67 1.00
34.71 1.00
34.75 1.00
34.80 1.00
34.85 1.00
34.86 1.00
34.88 1.00
34.92 1.00
34.96 1.00
35.01 0.99
35.05 0.98
35.10 0.97
35.14 0.96
35.16 0.95
35.18 0.94
35.22 0.92
35.27 0.90
35.32 0.89
35.36 0.88
35.38 0.86
35.40 0.86
35.44 0.84
35.49 0.83
35.53 0.81
35.58 0.80
35.62 0.78
35.66 0.76
35.68 0.75
35.70 0.73
35.74 0.72
35.78 0.70
35.83 0.68
35.87 0.65
35.92 0.63
35.96 0.61
36.00 0.58
36.05 0.56
36.06 0.55
36.08 0.54
36.11 0.53
36.15 0.52
36.19 0.51
36.24 0.50
36.28 0.49
36.33 0.49
36.34 0.49
36.36 0.49
36.40 0.50
36.45 0.50
36.50 0.51
36.54 0.53
36.59 0.55
36.60 0.58
36.62 0.60
36.66 0.63
36.71 0.67
36.75 0.71
36.80 0.74
36.84 0.76
36.88 0.77
36.90 0.77
36.92 0.78
36.97 0.79
37.01 0.79
37.06 0.79
37.10 0.78
37.15 0.78
37.16 0.78
37.18 0.78
37.22 0.78
37.26 0.78
37.31 0.77
37.36 0.75
37.40 0.74
37.44 0.72
37.46 0.70
37.48 0.69
37.52 0.68
37.57 0.66
37.62 0.64
37.66 0.62
37.70 0.61
37.72 0.60
37.74 0.59
37.78 0.58
37.83 0.57
37.87 0.56
37.92 0.56
37.96 0.55
38.01 0.55
38.02 0.55
38.06 0.55
38.09 0.55
38.13 0.56
38.17 0.56
38.22 0.58
38.26 0.60
38.31 0.65
38.33 0.71
38.34 0.78
38.38 0.86
38.43 0.94
38.47 0.99
38.52 1.00
38.56 1.00
38.61 1.00
38.62 1.00
38.64 1.00
38.68 1.00
38.73 1.00
38.77 1.00
38.82 1.00
38.86 1.00
38.91 1.00
38.92 1.00
38.94 1.00
38.98 1.00
39.03 1.00
39.07 0.99
39.12 0.98
39.16 0.98
39.21 0.97
39.25 0.96
39.26 0.96
39.28 0.96
39.33 0.96
39.37 0.96
39.41 0.96
39.46 0.96
39.51 0.98
39.55 0.98
39.56 0.98
39.58 0.99
39.62 0.99
39.67 1.00
39.71 1.00
39.75 1.00
39.80 1.00
39.84 1.00
39.89 1.00
39.90 1.00
39.92 1.00
39.96 0.99
40.01 0.98
40.05 0.98
40.09 0.97
40.14 0.96
40.19 0.95
40.20 0.93
40.22 0.92
40.26 0.91
40.31 0.89
40.35 0.88
40.39 0.87


==> matlabPlots/identification/omega_identified.txt <==
0.00 0.00
10.02 0.00
20.05 0.00
30.07 -0.00
40.10 -0.00
50.12 -0.00
60.14 -0.00
70.17 0.00
80.19 0.00
90.22 0.00
100.24 0.00
110.26 0.00
120.29 -0.00
130.31 -0.00
140.34 -0.00
150.36 0.00
160.38 0.00
170.41 0.00
180.43 -0.00
190.46 -0.00
200.48 -0.00
210.50 -0.00
220.53 -0.00
230.55 0.00
240.57 0.00
250.60 0.00
260.62 -0.00
270.65 0.00
280.67 -0.00
290.69 0.00
300.72 -0.00
310.74 -0.00
320.77 -0.00
330.79 0.00
340.81 0.00
350.84 0.00
360.86 -0.00
370.89 -0.00
380.91 -0.00
390.93 -0.00
400.96 0.00
410.98 0.00
421.01 0.00
431.03 0.00
441.05 -0.00
451.08 -0.00
461.10 -0.00
471.13 -0.00
481.15 -0.00
491.17 0.00
501.20 0.00
511.22 0.00
521.25 -0.00
531.27 0.00
541.29 -0.00
551.32 -0.00
561.34 0.00
571.37 -0.00
581.39 -0.00
591.41 -0.00
601.44 0.00
611.46 0.00
621.49 -0.01
631.51 -0.12
641.53 -0.26
651.56 -0.39
661.58 -0.50
671.60 -0.59
681.63 -0.61
691.65 -0.49
701.68 -0.22
711.70 0.00
721.72 0.12
731.75 0.30
741.77 0.50
751.80 0.54
761.82 0.40
771.84 0.22
781.87 0.12
791.89 0.12
801.92 0.17
811.94 0.19
821.96 0.19
831.99 0.27
842.01 0.50
852.04 0.83
862.06 1.29
872.08 1.74
882.11 1.91
892.13 1.52
902.16 0.69
912.18 -0.07
922.20 -0.26
932.23 -0.29
942.25 -0.40
952.28 -0.46
962.30 -0.31
972.32 -0.02
982.35 0.23
992.37 0.39
1002.40 0.47
1012.42 0.45
1022.44 0.34
1032.47 0.22
1042.49 0.14
1052.51 0.10
1062.54 0.13
1072.56 0.18
1082.59 0.20
1092.61 0.25
1102.63 0.43
1112.66 0.73
1122.68 1.16
1132.71 1.65
1142.73 2.02
1152.75 1.99
1162.78 1.42
1172.80 0.54
1182.83 -0.17
1192.85 -0.39
1202.87 0.01
1212.90 0.23
1222.92 0.84
1232.95 1.17
1242.97 1.30
1252.99 1.39
1263.02 1.44
1273.04 1.42
1283.07 1.21
1293.09 0.32
1303.11 -0.52
1313.14 -0.52
1323.16 -0.29
1333.19 -0.13
1343.21 -0.05
1353.23 0.01
1363.26 0.11
1373.28 0.21
1383.31 0.21
1393.33 0.19
1403.35 0.35
1413.38 0.76
1423.40 1.11
1433.43 1.28
1443.45 1.36
1453.47 0.78
1463.50 -0.97
1473.52 -1.43
1483.54 -1.30
1493.57 -1.00
1503.59 -0.67
1513.62 -0.31
1523.64 -0.06
1533.66 0.05
1543.69 0.22
1553.71 0.67
1563.74 1.14
1573.76 1.47
1583.78 1.75
1593.81 1.74
1603.83 1.51
1613.86 0.61
1623.88 -0.39
1633.90 -0.35
1643.93 -0.00
1653.95 -0.04
1663.98 -0.49
1674.00 -0.99


==> matlabPlots/identification/omega_measured.txt <==
0.00 0.00
10.02 0.00
20.05 0.01
30.07 -0.01
40.10 0.02
50.12 0.00
60.14 0.01
70.17 0.00
80.19 -0.02
90.22 0.00
100.24 -0.01
110.26 -0.00
120.29 -0.01
130.31 -0.01
140.34 0.00
150.36 -0.06
160.38 -0.00
170.41 -0.05
180.43 -0.04
190.46 -0.02
200.48 -0.02
210.50 -0.01
220.53 0.02
230.55 0.01
240.57 -0.01
250.60 -0.04
260.62 0.00
270.65 0.00
280.67 -0.01
290.69 0.07
300.72 0.10
310.74 -0.02
320.77 -0.01
330.79 -0.01
340.81 0.02
350.84 0.03
360.86 0.00
370.89 0.05
380.91 -0.01
390.93 -0.01
400.96 0.00
410.98 -0.00
421.01 0.00
431.03 -0.00
441.05 -0.00
451.08 0.04
461.10 0.00
471.13 0.01
481.15 -0.01
491.17 0.02
501.20 -0.08
511.22 0.02
521.25 -0.02
531.27 -0.00
541.29 0.04
551.32 -0.10
561.34 -0.16
571.37 -0.15
581.39 0.01
591.41 -0.09
601.44 -0.03
611.46 0.00
621.49 -0.02
631.51 -0.21
641.53 -0.16
651.56 -0.21
661.58 -0.61
671.60 -0.54
681.63 -0.49
691.65 -0.45
701.68 -0.06
711.70 0.14
721.72 0.24
731.75 0.50
741.77 0.73
751.80 0.68
761.82 0.32
771.84 0.15
781.87 0.14
791.89 0.17
801.92 0.17
811.94 0.26
821.96 0.22
831.99 0.27
842.01 0.50
852.04 0.86
862.06 1.13
872.08 1.82
882.11 1.77
892.13 1.06
902.16 0.65
912.18 -0.22
922.20 -0.42
932.23 -0.50
942.25 -0.65
952.28 -0.49
962.30 -0.22
972.32 -0.02
982.35 0.21
992.37 0.21
1002.40 0.15
1012.42 0.17
1022.44 0.12
1032.47 0.14
1042.49 0.09
1052.51 0.14
1062.54 0.15
1072.56 0.21
1082.59 0.23
1092.61 0.39
1102.63 0.53
1112.66 0.65
1122.68 1.16
1132.71 1.20
1142.73 2.12
1152.75 1.43
1162.78 1.60
1172.80 0.26
1182.83 -0.46
1192.85 -0.59
1202.87 -0.23
1212.90 0.45
1222.92 0.96
1232.95 1.33
1242.97 1.97
1252.99 1.38
1263.02 2.10
1273.04 1.71
1283.07 1.29
1293.09 0.05
1303.11 -0.76
1313.14 -0.61
1323.16 -0.31
1333.19 -0.19
1343.21 -0.05
1353.23 0.09
1363.26 0.17
1373.28 0.18
1383.31 0.16
1393.33 0.18
1403.35 0.59
1413.38 0.69
1423.40 1.06
1433.43 1.35
1443.45 1.42
1453.47 -0.04
1463.50 -0.99
1473.52 -1.94
1483.54 -1.70
1493.57 -1.41
1503.59 -0.45
1513.62 -0.20
1523.64 0.04
1533.66 0.12
1543.69 0.39
1553.71 1.03
1563.74 1.22
1573.76 1.42
1583.78 1.73
1593.81 2.15
1603.83 1.79
1613.86 0.25
1623.88 -0.67
1633.90 -0.30
1643.93 0.02
1653.95 -0.06
1663.98 -0.95
1674.00 -1.24


==> matlabPlots/identification/v_x_identified.txt <==
0.00 3.80
10.02 4.31
20.05 4.69
30.07 4.83
40.10 4.88
50.12 4.89
60.14 4.89
70.17 4.87
80.19 4.85
90.22 4.86
100.24 4.88
110.26 4.89
120.29 4.85
130.31 4.70
140.34 4.46
150.36 4.33
160.38 4.45
170.41 4.67
180.43 4.82
190.46 4.88
200.48 4.89
210.50 4.90
220.53 4.85
230.55 4.69
240.57 4.34
250.60 3.84
260.62 3.32
270.65 2.96
280.67 2.98
290.69 3.47
300.72 4.14
310.74 4.60
320.77 4.79
330.79 4.79
340.81 4.68
350.84 4.59
360.86 4.64
370.89 4.76
380.91 4.85
390.93 4.89
400.96 4.90
410.98 4.90
421.01 4.90
431.03 4.90
441.05 4.90
451.08 4.90
461.10 4.90
471.13 4.90
481.15 4.88
491.17 4.75
501.20 4.45
511.22 3.97
521.25 3.43
531.27 2.94
541.29 2.68
551.32 2.86
561.34 3.45
571.37 4.11
581.39 4.57
591.41 4.79
601.44 4.87
611.46 4.89
621.49 4.90
631.51 4.90
641.53 4.90
651.56 4.88
661.58 4.84
671.60 4.80
681.63 4.80
691.65 4.82
701.68 4.86
711.70 4.85
721.72 4.72
731.75 4.48
741.77 4.31
751.80 4.39
761.82 4.62
771.84 4.79
781.87 4.86
791.89 4.89
801.92 4.89
811.94 4.86
821.96 4.71
831.99 4.37
842.01 3.87
852.04 3.32
862.06 2.86
872.08 2.71
882.11 3.02
892.13 3.67
902.16 4.32
912.18 4.69
922.20 4.76
932.23 4.68
942.25 4.58
952.28 4.60
962.30 4.72
972.32 4.83
982.35 4.88
992.37 4.88
1002.40 4.87
1012.42 4.87
1022.44 4.87
1032.47 4.89
1042.49 4.89
1052.51 4.90
1062.54 4.90
1072.56 4.88
1082.59 4.77
1092.61 4.48
1102.63 4.01
1112.66 3.45
1122.68 2.88
1132.71 2.48
1142.73 2.48
1152.75 2.95
1162.78 3.66
1172.80 4.33
1182.83 4.70
1192.85 4.82
1202.87 4.87
1212.90 4.89
1222.92 4.84
1232.95 4.65
1242.97 4.42
1252.99 4.27
1263.02 4.20
1273.04 4.21
1283.07 4.28
1293.09 4.35
1303.11 4.14
1313.14 3.76
1323.16 3.57
1333.19 3.77
1343.21 4.23
1353.23 4.60
1363.26 4.78
1373.28 4.84
1383.31 4.87
1393.33 4.87
1403.35 4.83
1413.38 4.73
1423.40 4.50
1433.43 4.13
1443.45 3.73
1453.47 3.52
1463.50 3.51
1473.52 3.67
1483.54 4.05
1493.57 4.43
1503.59 4.67
1513.62 4.80
1523.64 4.86
1533.66 4.85
1543.69 4.75
1553.71 4.46
1563.74 3.95
1573.76 3.45
1583.78 3.29
1593.81 3.35
1603.83 3.32
1613.86 3.35
1623.88 3.62
1633.90 4.09
1643.93 4.53
1653.95 4.76
1663.98 4.79
1674.00 4.55


==> matlabPlots/identification/v_x_measured.txt <==
0.00 3.80
10.02 4.79
20.05 5.00
30.07 5.00
40.10 5.00
50.12 4.99
60.14 4.96
70.17 4.90
80.19 4.91
90.22 4.94
100.24 4.99
110.26 4.97
120.29 4.81
130.31 4.41
140.34 4.05
150.36 4.10
160.38 4.57
170.41 4.92
180.43 5.00
190.46 5.00
200.48 4.99
210.50 4.97
220.53 4.82
230.55 4.35
240.57 3.70
250.60 2.83
260.62 2.25
270.65 2.12
280.67 2.78
290.69 3.87
300.72 4.69
310.74 4.98
320.77 4.94
330.79 4.75
340.81 4.48
350.84 4.47
360.86 4.70
370.89 4.93
380.91 4.98
390.93 5.00
400.96 5.00
410.98 4.99
421.01 5.00
431.03 5.00
441.05 4.99
451.08 5.00
461.10 4.99
471.13 4.99
481.15 4.89
491.17 4.53
501.20 3.92
511.22 3.06
521.25 2.31
531.27 1.92
541.29 2.11
551.32 2.91
561.34 3.92
571.37 4.62
581.39 4.99
591.41 5.08
601.44 5.10
611.46 4.99
621.49 5.00
631.51 4.99
641.53 4.98
651.56 4.97
661.58 4.95
671.60 4.91
681.63 4.94
691.65 5.00
701.68 5.00
711.70 4.85
721.72 4.57
731.75 4.12
741.77 4.10
751.80 4.53
761.82 4.90
771.84 4.99
781.87 4.98
791.89 5.00
801.92 4.98
811.94 4.87
821.96 4.48
831.99 3.77
842.01 2.96
852.04 2.30
862.06 2.10
872.08 2.45
882.11 3.50
892.13 4.34
902.16 4.98
912.18 4.95
922.20 4.85
932.23 4.63
942.25 4.49
952.28 4.69
962.30 4.91
972.32 5.00
982.35 4.99
992.37 5.00
1002.40 4.99
1012.42 5.01
1022.44 4.98
1032.47 4.98
1042.49 4.99
1052.51 4.99
1062.54 5.00
1072.56 4.92
1082.59 4.67
1092.61 4.04
1102.63 3.15
1112.66 2.40
1122.68 1.99
1132.71 1.98
1142.73 2.45
1152.75 3.47
1162.78 4.47
1172.80 4.94
1182.83 5.07
1192.85 5.06
1202.87 5.04
1212.90 5.10
1222.92 5.05
1232.95 4.85
1242.97 4.72
1252.99 4.65
1263.02 4.61
1273.04 4.61
1283.07 4.58
1293.09 4.34
1303.11 3.58
1313.14 3.05
1323.16 3.10
1333.19 3.86
1343.21 4.63
1353.23 4.88
1363.26 4.94
1373.28 4.97
1383.31 4.98
1393.33 4.93
1403.35 4.91
1413.38 4.70
1423.40 4.57
1433.43 4.25
1443.45 3.59
1453.47 3.06
1463.50 3.24
1473.52 3.79
1483.54 4.54
1493.57 4.88
1503.59 5.02
1513.62 5.02
1523.64 4.96
1533.66 4.85
1543.69 4.62
1553.71 4.09
1563.74 3.30
1573.76 3.08
1583.78 3.57
1593.81 3.64
1603.83 3.43
1613.86 3.10
1623.88 3.67
1633.90 4.44
1643.93 4.89
1653.95 4.95
1663.98 4.92
1674.00 4.45


==> matlabPlots/identification/v_y_identified.txt <==
0.00 -0.00
10.02 -0.00
20.05 0.00
30.07 0.00
40.10 0.00
50.12 0.00
60.14 -0.00
70.17 -0.00
80.19 -0.00
90.22 -0.00
100.24 0.00
110.26 0.00
120.29 0.00
130.31 0.00
140.34 -0.00
150.36 -0.00
160.38 -0.00
170.41 0.00
180.43 0.00
190.46 0.00
200.48 0.00
210.50 -0.00
220.53 -0.00
230.55 -0.00
240.57 -0.00
250.60 0.00
260.62 0.00
270.65 -0.00
280.67 -0.00
290.69 0.00
300.72 0.00
310.74 -0.00
320.77 -0.00
330.79 -0.00
340.81 -0.00
350.84 0.00
360.86 0.00
370.89 0.00
380.91 -0.00
390.93 -0.00
400.96 -0.00
410.98 -0.00
421.01 -0.00
431.03 0.00
441.05 0.00
451.08 0.00
461.10 0.00
471.13 -0.00
481.15 -0.00
491.17 -0.00
501.20 -0.00
511.22 0.00
521.25 0.00
531.27 -0.00
541.29 -0.00
551.32 0.00
561.34 -0.00
571.37 0.00
581.39 0.00
591.41 -0.00
601.44 -0.00
611.46 -0.00
621.49 -0.00
631.51 0.00
641.53 0.01
651.56 0.02
661.58 0.02
671.60 0.03
681.63 0.03
691.65 0.03
701.68 0.02
711.70 0.00
721.72 -0.00
731.75 -0.00
741.77 -0.00
751.80 -0.01
761.82 -0.02
771.84 -0.01
781.87 -0.01
791.89 -0.01
801.92 -0.01
811.94 -0.01
821.96 -0.01
831.99 -0.00
842.01 0.01
852.04 0.04
862.06 0.10
872.08 0.13
882.11 0.10
892.13 -0.00
902.16 -0.03
912.18 -0.01
922.20 0.01
932.23 0.01
942.25 0.01
952.28 0.02
962.30 0.02
972.32 0.01
982.35 -0.01
992.37 -0.02
1002.40 -0.03
1012.42 -0.03
1022.44 -0.02
1032.47 -0.01
1042.49 -0.01
1052.51 -0.01
1062.54 -0.01
1072.56 -0.01
1082.59 -0.01
1092.61 -0.00
1102.63 0.01
1112.66 0.03
1122.68 0.09
1132.71 0.15
1142.73 0.18
1152.75 0.10
1162.78 0.00
1172.80 -0.02
1182.83 -0.00
1192.85 0.02
1202.87 -0.00
1212.90 -0.00
1222.92 -0.04
1232.95 -0.09
1242.97 -0.09
1252.99 -0.08
1263.02 -0.08
1273.04 -0.08
1283.07 -0.07
1293.09 -0.02
1303.11 -0.01
1313.14 -0.01
1323.16 -0.01
1333.19 -0.00
1343.21 0.00
1353.23 0.00
1363.26 -0.00
1373.28 -0.01
1383.31 -0.01
1393.33 -0.01
1403.35 -0.01
1413.38 -0.03
1423.40 -0.06
1433.43 -0.04
1443.45 0.00
1453.47 0.01
1463.50 -0.05
1473.52 -0.02
1483.54 0.03
1493.57 0.05
1503.59 0.04
1513.62 0.02
1523.64 0.01
1533.66 -0.00
1543.69 -0.00
1553.71 -0.01
1563.74 -0.00
1573.76 0.04
1583.78 0.05
1593.81 0.04
1603.83 0.05
1613.86 0.02
1623.88 -0.02
1633.90 0.00
1643.93 0.00
1653.95 -0.00
1663.98 0.01
1674.00 0.04


==> matlabPlots/identification/v_y_measured.txt <==
0.00 -0.00
10.02 -0.00
20.05 0.02
30.07 0.02
40.10 -0.01
50.12 0.01
60.14 -0.01
70.17 0.01
80.19 -0.00
90.22 0.02
100.24 0.01
110.26 -0.00
120.29 0.00
130.31 -0.01
140.34 0.00
150.36 0.02
160.38 0.00
170.41 0.00
180.43 -0.00
190.46 0.00
200.48 -0.01
210.50 -0.01
220.53 -0.00
230.55 -0.01
240.57 -0.00
250.60 0.00
260.62 -0.01
270.65 0.02
280.67 0.01
290.69 0.00
300.72 0.00
310.74 0.01
320.77 0.01
330.79 0.01
340.81 -0.01
350.84 0.00
360.86 -0.00
370.89 -0.03
380.91 -0.01
390.93 -0.00
400.96 -0.02
410.98 0.00
421.01 -0.00
431.03 -0.00
441.05 0.01
451.08 -0.00
461.10 -0.01
471.13 -0.02
481.15 -0.01
491.17 0.00
501.20 0.02
511.22 -0.00
521.25 0.02
531.27 0.01
541.29 0.00
551.32 -0.00
561.34 -0.02
571.37 -0.02
581.39 0.00
591.41 0.00
601.44 0.01
611.46 0.00
621.49 0.01
631.51 -0.00
641.53 -0.01
651.56 -0.01
661.58 0.01
671.60 -0.02
681.63 -0.00
691.65 0.00
701.68 0.00
711.70 -0.00
721.72 -0.00
731.75 0.00
741.77 0.00
751.80 0.00
761.82 0.00
771.84 -0.00
781.87 -0.00
791.89 -0.02
801.92 0.02
811.94 0.01
821.96 -0.01
831.99 0.01
842.01 -0.00
852.04 -0.01
862.06 -0.00
872.08 -0.00
882.11 -0.01
892.13 0.01
902.16 0.00
912.18 0.02
922.20 -0.01
932.23 -0.01
942.25 0.01
952.28 0.01
962.30 -0.02
972.32 -0.01
982.35 0.01
992.37 0.02
1002.40 -0.01
1012.42 -0.00
1022.44 -0.01
1032.47 -0.02
1042.49 -0.02
1052.51 -0.00
1062.54 -0.01
1072.56 -0.00
1082.59 0.00
1092.61 -0.01
1102.63 0.00
1112.66 0.00
1122.68 -0.01
1132.71 0.02
1142.73 0.01
1152.75 0.02
1162.78 0.02
1172.80 -0.02
1182.83 0.01
1192.85 0.02
1202.87 0.02
1212.90 -0.01
1222.92 0.00
1232.95 0.00
1242.97 -0.06
1252.99 -0.06
1263.02 0.04
1273.04 -0.11
1283.07 -0.03
1293.09 0.02
1303.11 -0.01
1313.14 -0.02
1323.16 -0.01
1333.19 0.00
1343.21 -0.01
1353.23 0.00
1363.26 0.01
1373.28 -0.02
1383.31 0.00
1393.33 0.01
1403.35 -0.01
1413.38 0.01
1423.40 0.01
1433.43 -0.01
1443.45 0.02
1453.47 0.01
1463.50 -0.00
1473.52 0.02
1483.54 -0.02
1493.57 0.01
1503.59 -0.01
1513.62 -0.02
1523.64 0.00
1533.66 -0.01
1543.69 -0.01
1553.71 -0.02
1563.74 0.01
1573.76 -0.04
1583.78 0.01
1593.81 -0.04
1603.83 -0.03
1613.86 -0.03
1623.88 -0.02
1633.90 -0.00
1643.93 -0.02
1653.95 0.00
1663.98 0.04
1674.00 0.02

